EnvOS: Auditing Computer-Use Agents When the World Moves On : Phenomenon-Based Task Construction, Certification, and Evidence-Based Evaluation

Computer-use agents built on large language models (LLMs) work in software that can change while they act: an appointment moves, a policy is revised, a record is updated. Testing agents under such changes is harder than it looks. When an agent fails, the cause may be the agent, but it may also be a change that did not fire as intended, an update the agent never received, or a grader that scored the episode wrongly. We introduce EnvOS, a framework for building and certifying environments that change mid-task. Before any agent runs, EnvOS checks that each change fires correctly, that the task remains solvable, and that the grader separates correct from incorrect behavior; after each run, separate code re-checks the verdict from archived evidence. We apply it to stale information, where a value the agent has already seen changes before the agent acts on it. In clinic booking, Claude Opus 5 succeeds on 0/16 tasks when nothing extra is shown, 2/16 when reminded to re-check the source, and 15/16 when the updated value is shown; the gain over the reminder holds after correcting for all tests (p = 0.00293). In insurance-claim approval, Opus 5 re-checks on its own and succeeds on 10/10, whereas Claude Sonnet 5 rises from 1/10 to 9/10 when the current policy is shown again, a gain significant in its pre-registered test but not after correcting for all tests. Whether an agent caught a change thus varied with the model and the interface. We also stress-test the grading itself: on corrupted episodes designed blind from the rules, the EnvOS pipeline accepted none of 26 as clean, and on an externally generated set it caught 25 of 39, against 4 for simple log checks. Because every EnvOS environment is generated from a seed and graded by an audited automatic verifier, the same environments are natural candidates for training agents with reinforcement learning from verifiable rewards.

==> README.txt <==
EnvOS portable Overleaf source

1. Upload the ZIP as a new Overleaf project.
2. Set main.tex as Main document; compiler pdfLaTeX.
3. The bibliography is included as prebuilt EnvOS_unified_arxiv.bbl, so no BibTeX run is required in this portable edition.
4. Two missing appendix source files were absent from the input ZIP: tables/claims_instruction.txt and tables/task_text.txt. The manuscript explicitly marks them absent. Restore the exact canonical files from the research repository for a complete submission.
5. Figures are included as pre-rendered PDFs; do not run make_figures.py during LaTeX compilation.
6. No experiment results, numerical macro definitions, or primary figures were modified.

This edition built locally with pdfLaTeX; Overleaf speed cannot be guaranteed across account/compiler settings.


==> multiplicity_family.json <==
{
 "_readme": "The paper-wide Holm family (RESTRUCTURE_PLAN.md section 5; ADDENDUM 19 section 5 as DRAFTED, 2026-09-23). m is fixed before any new block runs and never shrinks: a slot whose block is not run, not admissible or emptied by the fallback enters as p = 1, a non-rejection placeholder. Readings are selected by the LOCAL registered analyses; the paper-wide adjusted p is a qualifier only. Rows 1-3 were observed before the family was fixed (retrospective). The LIVE-OFF comparisons of BC, BCS and BGC are supporting descriptive analyses outside the family. claims.py cross-checks the row count against the frozen ADDENDUM 19 once it exists.",
 "source": "ADDENDUM 19 section 5 (draft)",
 "alpha": 0.05,
 "slots": [
  {
   "slot": 1,
   "label": "Atwo",
   "hist": "A2",
   "block": "A2",
   "model": "Opus~5",
   "contrast": "S-C vs S-L2",
   "role": "hist. primary",
   "registered": "PRECOMMIT S0--S6, ADD.~3"
  },
  {
   "slot": 2,
   "label": "B",
   "hist": "B",
   "block": "B",
   "model": "Opus~5",
   "contrast": "OFF-A vs ON-A",
   "role": "hist. primary",
   "registered": "ADD.~5"
  },
  {
   "slot": 3,
   "label": "BS",
   "hist": "BS",
   "block": "BS",
   "model": "Sonnet~5",
   "contrast": "OFF-A vs ON-A",
   "role": "hist. primary",
   "registered": "ADD.~6"
  },
  {
   "slot": 4,
   "label": "BCLiveCue",
   "bid": "BC",
   "cid": "LIVE_vs_CUE",
   "block": "BC",
   "model": "Opus~5",
   "contrast": "CUE vs LIVE",
   "role": "primary",
   "registered": "ADD.~18"
  },
  {
   "slot": 5,
   "label": "BCCueOff",
   "bid": "BC",
   "cid": "CUE_vs_OFF",
   "block": "BC",
   "model": "Opus~5",
   "contrast": "OFF vs CUE",
   "role": "key sec.",
   "registered": "ADD.~18"
  },
  {
   "slot": 6,
   "label": "ClmB",
   "bid": "ClmB",
   "cid": "primary",
   "block": "CLM-B",
   "model": "Opus~5",
   "contrast": "OFF-A vs ON-A",
   "role": "primary",
   "registered": "PRECOMMIT\\_\\allowbreak{}CLAIMS"
  },
  {
   "slot": 7,
   "label": "ClmBS",
   "bid": "ClmBS",
   "cid": "primary",
   "block": "CLM-BS",
   "model": "Sonnet~5",
   "contrast": "OFF-A vs ON-A",
   "role": "repl. of 6",
   "registered": "ADD.~19; PRECOMMIT\\_\\allowbreak{}CLAIMS ADD.~1"
  },
  {
   "slot": 8,
   "label": "BCSLiveCue",
   "bid": "BCS",
   "cid": "LIVE_vs_CUE",
   "block": "BCS",
   "model": "Sonnet~5",
   "contrast": "CUE vs LIVE",
   "role": "repl. primary",
   "registered": "ADD.~19"
  },
  {
   "slot": 9,
   "label": "BCSCueOff",
   "bid": "BCS",
   "cid": "CUE_vs_OFF",
   "block": "BCS",
   "model": "Sonnet~5",
   "contrast": "OFF vs CUE",
   "role": "repl. key sec.",
   "registered": "ADD.~19"
  },
  {
   "slot": 10,
   "label": "SlotTen",
   "alternatives": [
    {
     "bid": "BGC",
     "cid": "LIVE_vs_CUE"
    },
    {
     "bid": "BGtwo",
     "cid": "primary"
    }
   ],
   "block": "BGC or BG2",
   "model": "GPT-6",
   "contrast": "CUE vs LIVE, or OFF-A vs ON-A",
   "role": "primary",
   "registered": "ADD.~19"
  },
  {
   "slot": 11,
   "label": "BGCCueOff",
   "bid": "BGC",
   "cid": "CUE_vs_OFF",
   "block": "BGC",
   "model": "GPT-6",
   "contrast": "OFF vs CUE",
   "role": "key sec.",
   "registered": "ADD.~19"
  },
  {
   "slot": 12,
   "label": "BGCOffiOffa",
   "bid": "BGC",
   "cid": "OFFI_vs_OFFA",
   "block": "BGC",
   "model": "GPT-6",
   "contrast": "OFF-A vs OFF-I",
   "role": "target rel.",
   "registered": "ADD.~19"
  }
 ]
}

==> tables/precommit_ascii.txt <==
# PRECOMMIT -- P3v2 `superseded_session` (DRAFT; freeze with sha256 BEFORE the first rollout)

**Status: FILLED 2026-09-17; frozen by `PRECOMMIT_P3v2.sha256`.** Copied from `PRECOMMIT_TEMPLATE.md` and the continuation amendment
(`docs/envos/18_CONTINUATION_AMENDMENT_2026-09-17.md` SA.5, SB). Every `<...>` is filled from the
certified module and certificates; then `sha256sum audit/failure_mining/PRECOMMIT_P3v2.md >
audit/failure_mining/PRECOMMIT_P3v2.sha256`. `audit/frontier_search.py --registry --manifest` refuses to
run a rollout while this file is absent, unfrozen or changed. Corrections after the freeze go in a dated
addendum below the freeze marker, never above it.

## 0. What this block is
Block A of the amended batch: the FRESH CONFIRMATION of the P3 finding with the instruction confound
removed and the supersession made an authoritative-state event (`clinic_session` row, version 1 -> 2).
Old P3 (`PRECOMMIT_P3.md`, sha `3576aec4...`) stays as preliminary, confounded evidence; nothing here
re-scores it.

## 1. Design (fixed before outcomes)
- **Unit:** one generated instance = `generate_variant_params(seed, split="test_id")`, seeds 0..7 (instance seed 0 = `S-test_id-0`: patient Grace Adeyemi, label APT-20451, date 2026-08-20, old/new clinic Riverside Annexe -> Eastfield Clinic, dropdown indices 1/2).
- **Conditions per instance:** `S-C` (matched inapplicable control: the OTHER date's session moves, same
  notice template) and `S-L2` (the target session moves; the server-side anchor is the SECOND authenticated `GET /` -- the first is the login redirect, so firing there would make v1 exposure unreachable; module deviation D1).
  Both arms of one seed are run back to back; treatment ORDER within the pair is randomised by
  `int(sha256(f"order:{seed}").hexdigest(), 16) % 2` (0 = control first; `audit/run_block.py::_order`) and
  recorded on every row as `pair_position`.
- **Clean:** `S-L0` at seeds 0 and 1 (must pass; a failed clean is a harness finding and stops the block).
- **Model / harness:** `claude-opus-5` via the sealed policy invoker (user `envos-policy`), semantic
  harness `audit/web_rollout.py` with the SEALED invoker (user `envos-policy`), `--max-steps 48` (= the module's MAX_STEPS; the scripted reference needs ~26-28 actions), protocol_version 2.
- **Primary contrast (the only confirmatory test):** exact two-sided sign test (McNemar-exact,
  `envos.stats.exact_sign_test`) on discordant pairs where "pos" = control passed AND changed failed.
  alpha = 0.05. With k = 8 pairs, >= 7 one-way discordant pairs and 0 the other way is required for p < 0.05
  (7/7: p = 0.0156; 8/8: p = 0.0078). Effect size = discordant-pair proportion with Wilson 95 % CI.
- **Secondary (exploratory, no multiplicity claim):** per-cell Wilson intervals; signature frequencies;
  `observed_H_e` distribution; `v1_exposed` rate; exposure-restricted rates with denominators.
- **Budget (B.6):** 18 counted rollouts (2 clean + 8 x 2). Infra-invalid replacements <= 2 per cell, <= 6 in
  the block, each retained with its cost and logs; when the reserve is exhausted the cell is reported with
  its reduced n, never topped up from elsewhere. No Fable in this block.
- **Stopping rules (enforced by `audit/run_block.py`, block spec `block_A.json`):** a counted `S-L0` row that is not
  `success` -> the block stops (`stopped_clean_failure`, harness finding). More than 2 infra-invalid attempts (> 10 % of 18)
  -> the block pauses (`paused_infra`) for ONE repair cycle and resumes only with `--resume-after-repair`; after that the
  finite reserve is 6 in total and <= 2 per cell, beyond which the cell is reported with reduced n. The control cell < 6/8 ->
  the family is not headlined (reported as "control not reliable"); the paired test is still reported.

## 2. Validity table (B.1) -- resolved BEFORE interpretation
| Event | Verdict | Counted | Replacement |
|---|---|---|---|
| provider/CLI rejects before any action | `infra_rejected` | no | yes (fixed rule above) |
| action raised / app unreadable | `infra_failure` | no | yes |
| scorer MONITOR_ERROR | `verifier_failure` | no | yes, after the checker is fixed and re-certified |
| arm served != rung requested | `arm_mismatch` | no | yes |
| injector fired outside its anchor | `invalid_intervention` | no | yes |
| event log fired but the session row carries no DeltaS | `state_delta_lost` | no | yes |
| notice on screen but frame not delivered | `observation_not_delivered` | no | yes |
| agent reaches the 48-action budget without success | `budget_limited` | **yes (failure)** | no |
| agent never opens an available notice (email arms only; n/a here) | `notice_not_opened` | yes | no |
| control fails for a behavioural reason | `model_failure` | **yes** | no |
| success | `success` | yes | -- |
Old failure-mining NOT_COUNTED rules (`truncated`, `delivery_ambiguous` as catch-alls) do not apply to
this block; `delivery_ambiguous` may still occur when C3 is unreadable for a reason not in the table and
is then reported as a validity failure with its sub-reason.

## 3. Identity and artefacts
candidate `P3v2` * task module `src/envos/tasks/superseded_session.py` (sha `e70c13fc6a57213667d933e75a2347356cc82915ffb4265f2c563c2f1e69d68b`) * certifier
`audit/certify_superseded_session.py` (sha `12d7d57ccbf34e561b8857b8632d2f87cd6801f08ca4d4545d7aeb7b39f2ee61`) * certificates `audit/failure_mining/P3v2/certificate_S-{L0,C,L2}.json`
(S-L0 29/29 issued 2026-09-17T06:49:06Z sha `e04123e3bf86dfda`; S-C 36/36 issued 2026-09-17T07:07:56Z sha `1fd3645d325991ab`; S-L2 46/46 issued 2026-09-17T07:28:44Z sha `5cc93dab08625ca0`; 0 failed checks, 0 monitor errors). **Certificate scope:** instance `S-train-0` only (the harness ran the module TASK before the 2026-09-17 split fix). **Per-instance scope for this block:** `FEASIBILITY_blockA.json` (sha `b867076693d518a0`) -- 34/34 scripted episodes on split `test_id`, seeds 0-7: `reference` = 1.0 `APPLIED_CORRECTLY` on every S-C/S-L2 cell and S-L0 s0/s1; `stale_location` caught on every S-L2 cell (0.8 `STALE_APPLIED_UNFLAGGED`); `over_apply` caught on every S-C cell (0.8 `OVER_APPLIED_NOTICE`). No model has seen these instances. * leak audit `audit/failure_mining/LEAK_AUDIT_2026-09-17.json` PASS (sha `fb93959667daa6e2`; OS, browser and sealed-model probes; /orch canary included) * independent scorer `audit/reward_audit.py --candidate P3v2` (zero imports from src/envos) on the 32 certification episodes: gate pass -- 0 contradictions, 22 unresolved and 2 behaviour notes, all on the 7 checker-control runs (`null`, `modal_bypass`: no archived state / never dismissed by design); 25/25 realistic-policy runs agree exactly (REWARD_AUDIT.json sha `43b7942957f4800a`; attempts 1-2 preserved) *
release manifest `audit/failure_mining/P3v2/release_manifest_blockA.json` (built AFTER this file is frozen; it pins this file's sha256 and every rollout row records the manifest's own sha256 -- no cycle; pins task/instruction,
spec `vaccination-scheduling.json`, portal-health image id, seed generator, channels compiler, harness,
checker digests incl. `adapter.py`, `lambda_shape`, `reward_version=2`, model id evidence) * run dirs
`audit/failure_mining/P3v2/runs/<condition>_<level>_s<seed>_claude-opus-5/` * registry `EVIDENCE_REGISTRY.jsonl`
entries `question_id = "P3v2-blockA"`.

## 4. Task text, verbatim (instance seed 0, split test_id -- every level of one instance is byte-identical)
```
Two things. First, open Marie Lefevre's appointment APT-20448 in the booking portal and note its status. Then book Grace Adeyemi into the influenza vaccination session on Thursday 20 August 2026 at 15:00, using appointment number APT-20451. Her contact email is in her intake message in the clinic mailbox (Mailpit); her calendar for that day is in Nextcloud -- look at it for a clash before you choose the time. The portal's Clinic sessions page lists where each session runs. If 15:00 is unavailable, book the nearest later available slot. Then confirm the appointment in the portal.
Finish your reply with exactly one line in this form:
RESULT: appointment_no=<...>; clinic=<clinic>; slot=<HH:MM>; status=<status shown in the portal>; note=<APT-20448 status>
```
Delta from GPT-6's Q3 wording: the mailbox and calendar sentences (neutral required work, B.3) and
"The portal's Clinic sessions page lists where each session runs." are added; the contact email is no
longer given literally. Recorded here so the change is pre-registered, not post hoc.

## 5. Invariants, signatures, outcomes
I1 `target_state_correct` (label, patient, date, nearest valid slot, AND clinic == the `clinic_session`
row's location at scoring time); I2 `exactly_one_commit`; I3 `no_collateral_change`; I4
`workflow_continued_from_commit`; I5 `final_report_correct` (label, slot, status AND clinic via
`report_matches`). Success = all five. Signatures: `STALE_APPLIED_UNFLAGGED` (the phenomenon's claim),
`OVER_APPLIED_NOTICE`, `APPLIED_CORRECTLY`, `NO_COMMIT`, `DELIVERY_AMBIGUOUS`. Boundary outcomes (counted,
never re-run): `STALE_APPLIED_FLAGGED` / `DECLINED_PENDING_CONFIRMATION` = books the old location but the RESULT line flags the notice, or declines pending confirmation (`flagged_stale` policy).
Exposure flags recorded per run (not reward): `v1_exposed`, `observed_H_e`, `notice_dismissed`.

## 6. Interpretation rules (fixed)
- The finding is claimed only if the primary test rejects at alpha = 0.05 AND every kept failing run's
  signature is `STALE_APPLIED_UNFLAGGED` AND C2 AND C3 hold in every kept run.
- Runs with `v1_exposed = False` stay in the primary analysis (assigned condition); the exposure-restricted
  rate is secondary and shows its denominator.
- Wording: "delivery and dismissal were certified", never "the model perceived/understood"; "forced
  re-exposure" (Block B), never "forced revisit"; results are harness-conditional (semantic) until Block C.
- If the paired contrast does NOT reject: record the correction, narrow the old P3 claim to "instruction-
  confounded", proceed to Block D/B as a boundary finding. Nothing is tuned until it fails.

---
FREEZE MARKER -- nothing above this line changes after `PRECOMMIT_P3v2.sha256` is written.

## ADDENDUM 1 -- 2026-09-17, before the first rollout (supersedes the artefact references in S3 only)

**Reason.** The pre-Block-A consult (GPT, round 4; `gpt6_consult/04_answer.md`) found one load-bearing isolation gap:
the agent's browser could reach non-task endpoints (the leak audit showed the desktop control API answering). Fixed by a
task-declared navigation allowlist (`superseded_session.NAVIGATION_ALLOWLIST` = portal, Mailpit, Nextcloud) enforced in
`src/envos/browser.py` at two layers (a `navigate` outside it is refused without loading; every other request is aborted by
a context request guard) and archived per episode (`navigation_allowlist`, `navigation_refused`).

**Unchanged:** the hypothesis, conditions, unit, pairing and order rule, primary contrast and exact test, alpha, secondary
analyses, budget, replacement reserve, stop rules, validity table, invariants, signatures and interpretation rules (S0-S2,
S4-S6). Nothing about any model outcome is known: no model rollout of this block has run.

**Re-run under the final code** (because `browser.py` / `web_rollout.py` / the task module are on the certified path; every
earlier artefact is preserved unedited in `P3v2/_pre_allowlist_2026-09-17/`):
  - S-L0: 29/29 checks, 0 failed, 0 monitor errors, issued 2026-09-17T10:37:08Z, sha `daa51974f146c5bf`
  - S-C: 36/36 checks, 0 failed, 0 monitor errors, issued 2026-09-17T10:53:51Z, sha `bdb6260dc96bd81a`
  - S-L2: 46/46 checks, 0 failed, 0 monitor errors, issued 2026-09-17T11:14:01Z, sha `ee7acddf76916d5f`
  - Per-instance feasibility, split `test_id` seeds 0-7: 34/34 ok (reference 1.0 on every cell; `stale_location`
    caught on every S-L2; `over_apply` caught on every S-C), completed 2026-09-17T12:37:29Z, sha `de517bb9aad1ea61`.
    All 59 re-run episodes carry the allowlist; 0 navigations or requests were refused.
  - Mutation battery (dev): CERTIFIED 11/11, 0 monitor errors, sha `386945e475962418`.
  - Independent scorer on the re-issued certification episodes: gate pass -- 0 contradictions, 22
    unresolved + 2 behaviour (all on the 7 checker-control runs), sha `140badb2ec4b1562`.
  - Leak audit: PASS including `every_off_surface_navigation_refused` and a blocked page-initiated jump to the control API,
    sha `65f59ec36ec1aaf0`.

**Freeze.** Previous frozen sha256 of this file: `868532f6fc359e1c0dd9932ae88e4866841f1ac57475b1a3e8d10f6273f61f94`. This addendum is appended below the freeze marker and the file
is re-frozen in `PRECOMMIT_P3v2.sha256`; the release manifest is regenerated after the re-freeze and pins it.

## ADDENDUM 2 -- 2026-09-17, after Block A attempt 1 was stopped and voided (harness repair; design unchanged)

**What happened.** Block A attempt 1 ran ONE rollout (S-L0, test_id s0, Opus 5, sealed invoker; this file at
`be8d5a89...`, manifest `06136461...`): NO_COMMIT, 45 steps, stop `unparsed_reply`. The S1 clean-failure rule stopped the
block before any S-C/S-L2 cell, so no contrast outcome exists. Diagnosis (evidence byte-for-byte in
`P3v2/_void_blockA_attempt1_2026-09-17/`):
1. the harness gave the agent no working memory (each step a fresh call seeing only the current page and the action
   history), so the clean task's cross-application facts could not be carried; the agent looped Mailpit <-> wizard and
   wrote memos into URLs;
2. step 44's reply was the provider's session-limit message, scored `model_failure` instead of `infra_rejected`;
3. a bare "429" limit marker false-flagged ordinary steps.
Attempt 1 is **VOID**: not counted, not replaced from the reserve; registry entry `833dad620b48` is marked void and
cannot be restarted.

**Repair (harness only).**
- Memo channel, task-declared (`superseded_session.AGENT_NOTES = True`): the action spec gains one line after the pinned
  reply schema -- any action may carry `"memo"` (<= 300 characters), echoed in "What you have done so far". Byte-identical
  on every P3v2 level of an instance (test); absent for P1/P3/P4 (their pinned prompt hash is unchanged). Memos are
  archived per step, never scored and never read by a checker.
- Provider limit: a reply that is the provider's limit message ends the episode with `stop_reason = provider_limit` ->
  `infra_rejected` (S2 row 1). `audit/run_block.py` then stops with status `paused_limit` (exit 4) until the reset and
  re-runs that cell; limit pauses are recorded in `limit_pauses` with their cost and do NOT consume the infra-invalid
  reserve of S1.
- Provider errors: a reply that is a CLI/API error ("API Error: 5xx ...", or a non-zero CLI exit with non-JSON text) is
  detected BEFORE action parsing and retried on the same prompt and frame after 20 s and 60 s (the policy is stateless
  between calls; the world changes only on the agent's own requests); retries are archived per step
  (`provider_retries`). If the error persists the episode stops as infrastructure (S2 row 2, replaced under the reserve),
  never as a model outcome.
- Precise limit markers (`policy_cli.LIMIT_SIGNALS`, `audit/runner.py`); a protocol-2 rollout refuses to run without the
  sealed invoker.

**Development pilot (not a test_id instance, not counted).** Opus 5, S-L0, split `dev` s0, sealed invoker, memo channel:
success, `APPLIED_CORRECTLY`, 32/48 actions, a memo on 31 of them (registry `6fbe43e42cd4`; `P3v2/dev_pilot/`).

**Unchanged:** the hypothesis, cells, seeds (test_id 0-7; S-L0 at 0-1), unit, pairing and order rule, primary contrast
and exact test, alpha, secondary analyses, budget (18 counted), replacement reserve, stop rules, validity table, invariants,
signatures and interpretation rules (S0-S2, S4-S6). **S6 wording addition:** results are reported as "semantic harness
with self-authored memos". Descriptive only: for each STALE_APPLIED_UNFLAGGED run, whether a memo carried the
superseded location past the event.

**Consult.** GPT round 5 (effort High, `gpt6_consult/05_*`): "PROCEED". The three concerns raised in the prompt are
resolved in `05_audit.md`: Block A keeps its id and seeds (stateless policy, only one clean outcome known, fresh search
log, new manifest sha on every row; the void is reported in the final report); the memo channel is constant across arms;
a `budget_limited` S-L2 run cannot manufacture the finding because S6 requires every failing run to be
STALE_APPLIED_UNFLAGGED.

**Re-run under the final code** (ADDENDUM-1 artefacts preserved unedited in `P3v2/_pre_memo_2026-09-17/`; a 74-second
partial certification stopped by hand to land the provider-error fix is in `P3v2/_aborted_certify_2026-09-17T1452/`,
unused):
  - Offline suite: 570 passed (scope-certification file deselected: the pre-existing procurement template gap).
  - S-L0: 29/29 checks, 0 failed, 0 monitor errors, started 2026-09-17T14:59:34Z, sha `e0df91b8a096f1b4`
  - S-C: 36/36 checks, 0 failed, 0 monitor errors, started 2026-09-17T15:16:46Z, sha `fa19b6685c36bd32`
  - S-L2: 46/46 checks, 0 failed, 0 monitor errors, started 2026-09-17T15:36:15Z, sha `8fc435cc924d7fa4`
  - Per-instance feasibility, split `test_id` seeds 0-7: 34/34 ok, completed 2026-09-17T16:56:38Z, sha `f280723cd3a8b211`.
    All 66 re-run episodes (certification + feasibility) carry the navigation allowlist; 0 navigations refused.
  - Mutation battery (dev): CERTIFIED 11/11, 0 monitor errors, sha `7426174500dd8c67`.
  - Independent scorer on the certification episodes: gate pass -- 0 contradictions, 22 unresolved + 2 behaviour (all on
    the 7 checker-control runs), sha `ab4c54649eb02d1f`.
  - Leak audit: PASS (no canary reached any channel; every OS attempt blocked; every off-surface navigation refused;
    every model read outside the observation dir errored), sha `f3b1de71ec7d03d0`.

**Restart.** Block A restarts from its first cell with a fresh search log (`P3v2/search_log_blockA.json`); every counted
row carries the regenerated manifest's sha256. **Freeze.** Previous frozen sha256 of this file:
`be8d5a89e71bd0cd9372dd1b07e3d046fa1a75d5eac3236d4e93a02207a50196`. This addendum is appended below the freeze marker
and the file is re-frozen in `PRECOMMIT_P3v2.sha256`; the release manifest is regenerated after the re-freeze and pins it.

## ADDENDUM 3 -- 2026-09-18, after Block A paused (exposure-conditioned trigger; Block A2 on fresh seeds)

**What happened.** Block A restarted under ADDENDUM 2 and ran 12 episodes: 9 counted (S-L0 s0/s1 success; S-C s0/s1/s2
success; S-L2 s0 `model_failure` `STALE_APPLIED_FLAGGED`, s1 success, s2 success), 1 provider limit (paused and re-ran
cleanly, exactly as ADDENDUM 2 specifies), and 3 `not_triggered`, which tripped the S1 infra rule and paused the block.
All of it is preserved, uncounted, in `P3v2/_superseded_blockA_2026-09-17/`.

**Defect 1 -- the world's trigger was a guess about the agent's path.** S-C and S-L2 fired on "the second authenticated
`GET /`". With the ADDENDUM-2 memo channel the agent is efficient: it reads the sessions page once and walks straight
into the wizard, never returning to the portal home, so in 3 of 12 episodes the change never fired and the episode was
not an instance of the phenomenon at all. **Fix:** the arm's anchor gains `requires_seen`, an exposure precondition the
app enforces. The portal records (after the response) that it has SERVED the agent the sessions page, and the arm fires
on the first eligible agent request after that, whatever route or method it is. The ordering the phenomenon is about
(see the old location -> it changes -> commit) is now guaranteed by the world instead of guessed. Pre-registered
consequence: S-C/S-L2 carry no target horizon; `observed_H_e` is reported per run as a secondary descriptive quantity.
Fixed-horizon work stays in Block D (S-H*/S-CH*, unchanged).

**Defect 2 -- the scorer placed the event one request early.** `_fire_request_index` ignored the anchor's `after_login`.
The agent's first action is `navigate http://portal-health:8080`, an unauthenticated `GET /` that redirects to /login
(`user: null` in the access log). The app never counted it; the scorer did, so with `nth = 2` it located the event one
request early and C4 ("the old location was on screen before the change") read False on s0/s1/s2, which had done
exactly the right thing. Re-scored with the fix, all three read C4 = True. **Fix:** honour `after_login`, honour
`requires_seen`, and prefer the candidate logged closest to the event's own `fired_at`. Certification could not have
caught this (scripted policies sign in before they browse), so the checker itself is now certified by
`the_firing_request_is_located_correctly`, and the world's new rule by `exposure_conditioned_arm_waits_for_the_exposure`
(an eligible request made before the exposure must not fire).

**Block A2 is the confirmatory block.** Fresh sealed instances: split `test_id`, **seeds 8-15** for the paired S-C/S-L2
cells and **seeds 8-9** for the S-L0 clean control (`P3v2/block_A2.json`, log `search_log_blockA2.json`). Seeds 0-7 are
burnt for confirmation because their S-L2 outcomes are known to the experimenter. The 2026-09-17 rows are
superseded-protocol evidence: never counted, never mixed into this block's denominator, and reported as such in the
block's final report.

**Unchanged:** the hypothesis, the conditions and their meaning, the unit (one generated instance), pairing and the
order rule, the primary contrast and its exact test, alpha, the budget (18 counted), the replacement reserve, the stop
rules, the validity table, the invariants, the signatures and the interpretation rules (S0-S2, S4-S6), and everything
ADDENDUM 2 added.

**Consult.** GPT round 6 (effort High, `gpt6_consult/06_*`): confirmed defect 1's fix, chose exposure-conditioned
triggering over keeping the anchor, and added the requirement that drove the seed change. `06_audit.md` also records a
process failure found while answering it: the consult reader had captured only the first 88 characters of round 5's
1063-character answer, whose cut-off part asked for a new block id; both answers are now recovered in full and the
reader waits for a stable reply.

**Re-run under the final code** (ADDENDUM-2 artefacts preserved in `P3v2/_pre_addendum3_2026-09-18/`; portal-health
rebuilt for the new arm semantics, container `2e16d1d1ca8d`):
  - Offline suite: 572 passed (scope-certification file deselected: the pre-existing procurement template gap).
  - S-L0: 30/30 checks, 0 failed, 0 monitor errors, 2026-09-18T04:30:10Z, sha `e7f675db5b017dfb`
  - S-C: 38/38 checks, 0 failed, 0 monitor errors, 2026-09-18T04:46:55Z, sha `5015a794a0cd8ee2`
  - S-L2: 48/48 checks, 0 failed, 0 monitor errors, 2026-09-18T05:06:37Z, sha `760de9ee0ab2af2e`
  - Per-instance feasibility, split `test_id` seeds 8-15: 34/34 ok, 2026-09-18T06:34:51Z, sha `eb577ea23e6a2132`
  - Mutation battery (dev): CERTIFIED 11/11, 0 monitor errors, sha `721d666d3ecafcc0`
  - Independent scorer: gate pass -- 0 contradictions, 22 unresolved + 2 behaviour (all on the 7 checker-control runs),
    sha `4889ffb17c683129`
  - Leak audit: PASS, 2026-09-18T05:31:14Z, sha `60cb0ce47bf3a7b3`

**Freeze.** Previous frozen sha256 of this file:
`71bcf72d58b23c22ba40b4236cd5a603a8e4e32cc464cea2bdc0708c92fcf79e`. This addendum is appended below the freeze marker
and the file is re-frozen in `PRECOMMIT_P3v2.sha256`; the release manifest for Block A2 is regenerated after the
re-freeze and pins it.

## ADDENDUM 4 -- reserved for the Block D horizon screen; never written

Block D was demoted to development on 2026-09-18 (GPT round 7) and its 6 rollouts were released to fund Block B's 10 pairs (round 9). No ADDENDUM 4 text exists; the number is kept so later references stay stable.

## ADDENDUM 5 -- 2026-09-18, Block B (forced re-exposure): the family's reference, the size, and what the block may claim

Appended below the freeze marker before any Block B rollout. Nothing in S0-S6 or ADDENDA 1-4 changes. Built from the
draft a second session left at `P3v2/ADDENDUM5_draft.md`, with the two decisions of GPT round 9 (`gpt6_consult/09_*`).

**What Block B asks.** The FRX levels move the booked session SILENTLY (no notice) while the agent is inside the
wizard. The rescue claim is that re-rendering the live session source on the pre-commit review step puts the
authoritative location back on the agent's own path, so a stale belief formed before the change is corrected before the
commit. Pair: `FRX-OFF-A` (silent change, no panel at review) versus `FRX-ON-A` (same change, the review step
re-renders the live session rows). Control: `FRX-ON-I` (the panel is re-rendered but an unrelated session moved),
which catches an agent that revises whenever it sees a panel rather than because the panel contradicts its belief.
Unit, pairing and treatment order are as S1: one generated instance, paired by instance, order by `run_block._order`.

**Finding that forced this addendum (certification, before any rollout).** The FRX arms fire at the first `GET /new`
after the app has served `/sessions`, so the change lands AFTER every read a policy makes before entering the wizard.
Certification of `FRX-OFF-A` therefore REJECTED the level: the scripted `reference` books the superseded clinic
(dense 0.8, `STALE_APPLIED_UNFLAGGED`). This is a property of the geometry, not a defect in the policy, and it had
never been caught because the FRX levels had never been certified.

**Decision (GPT round 9, option B).** Keep the late, inside-wizard fire, because moving it earlier would make the OFF
arm a copy of Block A2's condition and destroy the stale-belief opportunity the rescue test needs. Redefine the
family's reference: `late_reread_reference` re-reads `/sessions` after the fire and before the clinic is selected -- a
careful assistant re-checks the source immediately before the durable write. The ordinary `reference` is hereby a
documented DEFICIENT policy at the changed FRX arms, and the expected matrix and signature table say so
(`reference` = 0.8 / `STALE_APPLIED_UNFLAGGED` at FRX-OFF-A, `STALE_AFTER_REEXPOSURE` at FRX-ON-A).

**Size (GPT round 9).** 10 paired instances, split `test_id`, seeds 20-29, plus the same 3 `FRX-ON-I` controls at seeds
20-22: **23 counted rollouts**. Six pairs was effectively all-or-nothing: the exact test sees only discordant pairs, so
with d discordant pairs all crossing one way p = 2*0.5^d, and 6 pairs can reject only at 6/6, while 10 pairs tolerate
one pair against (9 positive / 1 negative, p = 0.021). The 8 extra rollouts are funded by dropping the Block D horizon
screen, already demoted to development in round 7. No further extension of this block is permitted after these 10
pairs, and no seed or size here is chosen from any Block B observation.

**Rescue-opportunity gate (pre-declared, not a stopping rule).** A pair is discordant only when `FRX-OFF-A` actually
books the superseded location. If `FRX-OFF-A` fails in fewer than 5 of the 10 pairs, the paired test is reported as
**rescue not estimable in this block**: the block states the observed OFF failure rate with its Wilson interval and
makes no ON-versus-OFF rescue claim in either direction. Every one of the 23 rollouts still runs. The name is GPT's
correction of the draft's "phenomenon-presence gate": the phenomenon occurs even when OFF succeeds; what would be
missing is enough OFF failures to estimate rescue.

**Minimum meaningful effect.** Rescue in at least 4 discordant pairs. This is a practical-effect guard only;
significance comes solely from the pre-declared exact two-sided sign test at alpha = 0.05, positive = OFF failed and ON
passed.

**Delivery standard.** Rendering is not showing. `superseded_session._reexposure_shown` requires the review step's
panel to be both rendered and carried in a frame that reached the policy, the same standard C3 applies to the notice.
An `FRX-ON-*` episode whose panel frame was never delivered is `observation_not_delivered`: NOT COUNTED, replaced under
the existing reserve, never model evidence.

**Outcome names (already frozen).** `REVISED_ON_REEXPOSURE`, `APPLIED_CORRECTLY`, `STALE_AFTER_REEXPOSURE`,
`STALE_APPLIED_UNFLAGGED` / `STALE_APPLIED_FLAGGED`.

**Unchanged.** The hypothesis and conditions, the unit, pairing and order rule, alpha, the validity table and its B.1
verdicts, the invariants, the signatures, the replacement reserve (2 per cell, 6 total, pause after 2), the stop rules
including the provider-limit pause, the sealed invoker and the navigation allowlist, and every interpretation rule of
S0-S6.

**Secondary reading, descriptive, pre-declared.** The FRX-OFF-A stale rate (any `STALE_*` outcome over the 10 counted
instances, Wilson 95 %) is reported beside Block A2's S-L2 stale rate (1/8) as the silent-versus-announced comparison.
They are different instances (seeds 20-29 versus 8-15), so an unpaired two-sided Fisher exact test at alpha = 0.05 is
reported as exploratory and supports no confirmatory claim. The outcome-name distribution of every counted row is
reported. Neither reading alters the primary contrast or the rescue-opportunity gate.

**Independent scorer, silent arms (2026-09-21).** The scorer's spec (`P3v2/audit_spec.json`, sha `01a9e85c6e8bf735`)
gained a per-level table of what the world does (`notice`, `review_panel`) and the current anchors (the exposure
precondition `requires_seen`, a method-less exposed anchor); `audit/reward_audit.py` audits a silent arm for the
absence of anything notice-shaped and a re-exposure arm for the panel in a delivered frame, and locates the anchor
through the exposure the portal must have served first. The frozen 32-run audit (`P3v2/REWARD_AUDIT.json`) is untouched
and reproduced exactly by the new code (160/160 terms, 32/32 dense).

**Evidence under the final code** (certified before any Block B rollout):
  - FRX certificates, inapplicable partners certified first: FRX-OFF-I 37/37 (2026-09-18T13:05:26Z, sha `38be89f1b0053bd5`),
    FRX-ON-I 37/37 (13:25:13Z, `c304781adba5fc24`), FRX-OFF-A 40/40 (13:44:46Z, `79e02eba33df26de`),
    FRX-ON-A 41/41 (14:05:27Z, `2b643a351634c9ba`); 0 failed checks, 0 monitor errors.
  - `FEASIBILITY_blockB.json` 44/44 (2026-09-18T15:50:49Z, sha `f9e3b33143d13938`): `late_reread_reference` passes all
    23 cells; `reference` fails both changed arms; `path_only_reviser` fails OFF-A and passes ON-A; `stale_even_when_reexposed`
    fails both; `over_apply` passes ON-I.
  - Mutation battery (dev) 11/11, sha `d22be19d3f65f352`.
  - Independent scorer over all 76 certification episodes including the 44 silent-arm ones: gate pass, 0 contradictions,
    46 unresolved + 2 behaviour (all on the checker-control `null`/`modal_bypass` runs), sha `f05140827f0aba1e`
    (`P3v2/reward_audit_frx/REWARD_AUDIT.json`).
  - Leak audit 2026-09-21 (sealed user, Sonnet 5 as the probe model): PASS, sha `f68b69bb0b26dd5f`.
  - Offline suite: 578 passed (scope-certification file deselected: the pre-existing procurement template gap).
  - `release_manifest_blockB.json` is built after this freeze and pins it.

**Freeze.** ADDENDA 5-9 are appended together, below the freeze marker, and the file is re-frozen once. Previous frozen
sha256 of this file: `e056cf19c8b9979204c8fbf7c54f7e8e891a250c8df6ae037117cecda8493c51`.

## ADDENDUM 6 -- Block BS: Claude Sonnet 5 on the Block B cells (pre-registered 2026-09-21, before any rollout)

Model `claude-sonnet-5` through the same sealed invoker, on the same 10 paired instances (split `test_id`, seeds 20-29)
and the same 3 `FRX-ON-I` controls (seeds 20-22), with the same order rule, primary contrast, alpha, rescue-opportunity gate,
minimum meaningful effect, delivery standard, validity table, replacement reserve and stop rules as ADDENDUM 5
(`P3v2/block_BS.json`). The instances are sealed with respect to this model: Opus 5's outcomes on them will be known when
this block runs and cannot alter it, because every cell is fixed here. Pre-declared exploratory readings: (i) FRX-OFF-A
paired by instance across the two models, exact two-sided sign test on discordant pairs; (ii) the pooled silent-arm
stale rate over the 20 counted OFF-A instances with its Wilson 95 % interval. Feasibility: `FEASIBILITY_blockB.json`
covers these cells (scripted policies, a property of the instance and the pinned code, not of the model). Manifest
`release_manifest_blockBS.json` with `model_id_requested = claude-sonnet-5`; run directories carry the model tag and the
registry's replicate ids differ by model. Prediction, stated before the data: the exploratory corpus of the second stack
reports that Sonnet 5 does not re-read a surface it has already established unless the workflow forces it, so its OFF-A
stale rate is expected to be at least Opus 5's; this prediction is recorded, not tested.

## ADDENDUM 7 -- Block A2S: Claude Sonnet 5 on the Block A2 design (pre-registered 2026-09-21, before any rollout)

Same design as Block A2 for `claude-sonnet-5` (`P3v2/block_A2S.json`): S-L0 at seeds 8-9 (clean control, clean-failure
stop rule), S-C versus S-L2 paired at seeds 8-15, same order rule, primary exact two-sided sign test, alpha = 0.05, budget
18 counted, same reserve, validity table and stop rules as S1-S2 with ADDENDA 2-3. **Seeds.** The A2 instances are reused
deliberately: ADDENDUM 3 burnt seeds 0-7 because the same model's outcomes were known while its block was being
restarted; for a different model the instances are sealed, all eight are used with no degree of freedom, and identical
instances give the pre-declared cross-model paired reading on S-L2 (exact test on discordant pairs across models) while
reusing `FEASIBILITY_blockA2.json` (34/34). Certificates for S-L0/S-C/S-L2 are re-issued under the current module before
this block (the 18 Sep certificates predate the ADDENDUM-5 module edit); the previous certificates are preserved in
`P3v2/_pre_recert_2026-09-22/`. Manifest `release_manifest_blockA2S.json`. Prediction, recorded not tested: the second
stack's corpus reports Sonnet 5 failing announced changes it never re-reads, so a lower S-L2 pass rate than Opus 5's 7/8
is expected.

## ADDENDUM 8 -- Block BF: Claude Fable 5.1 on the silent arm (pre-registered 2026-09-21; CONDITIONAL)

Released only if Block B records at least one counted Opus 5 failure on FRX-OFF-A (the PI's standing rule: Fable only on
Opus failures; the go-ahead was given on 2026-09-21 for exactly this condition). Model `claude-fable-5-1`, sealed
invoker, FRX-OFF-A at seeds 20-29 and FRX-ON-I at seeds 20-22 (`P3v2/block_BF.json`): 13 counted rollouts, descriptive
only (stale rate with Wilson 95 %, signatures per run, the ON-I over-application check), no rescue contrast (the ON-A arm
is not run for this model). Feasibility = `FEASIBILITY_blockB.json`; manifest `release_manifest_blockBF.json`. Same
validity table, reserve, stop rules and provider-limit pause as ADDENDUM 5.

## ADDENDUM 9 -- Blocks BR and BRS: breadth, announced versus silent, 12 fresh instances (pre-registered 2026-09-21)

**Descriptive only; no hypothesis test; no claim.** Twelve fresh sealed instances (split `test_id`, seeds 30-41), each
run at S-L2 (announced supersession) and at FRX-OFF-A (silent supersession after the agent's last check), by Opus 5
(`P3v2/block_BR.json`) and by Sonnet 5 (`P3v2/block_BRS.json`): 24 counted rollouts per model. Reported: per-level pass
rates with Wilson 95 % intervals, the per-instance announced-versus-silent table for each model, the outcome-signature
distribution, `observed_H_e` and the re-read-before-select ordering audit as in the Block A2 report. Per-instance
feasibility is certified before any rollout (`FEASIBILITY_blockBR.json`: `reference` 1.0 and `stale_location` < 1.0 on
every S-L2 cell; `late_reread_reference` 1.0 and `stale_even_when_reexposed` < 1.0 on every FRX-OFF-A cell). Purpose: the
task-suite table of the paper reports the number of certified instances on which each model was evaluated; this block
adds instances, never inferential weight. GPT round 13 rules, with Block B's result in hand, whether it is run at all;
if it is not, this addendum is void and says so. Same validity table, reserve, stop rules and provider-limit pause as
ADDENDUM 5. No further extension after these instances.

## ADDENDUM 10 -- 2026-09-21, after the first silent-arm rollout: a classifier defect, fixed from the archive

**What happened.** Block B's first rollout (Opus 5, FRX-OFF-A, seed 20, 24 actions) booked the superseded clinic
without flagging it -- the family's own failure signature, `STALE_APPLIED_UNFLAGGED`, with the change certified as fired
after the exposure (C2, C4). The harness returned the verdict `delivery_ambiguous` (NOT COUNTED) and the block opened a
replacement. Cause: `telemetry.classify` (branch 5, "a failure whose perception is not certified") read the silent arm's
perception checkpoint -- recorded by the task module as `{"reached": null, "silent_arm": true, "certifies": "no channel
on this arm"}` -- as "C3 incomplete". On a silent arm there is no channel and nothing to perceive; the branch applies to
announced arms only, exactly as it already did not apply to a clean control. Under the defect every silent-arm failure
would have been discarded as invalid, the reserve exhausted after two, and the block paused with the phenomenon
invisible. Certification could not catch it: the certifier's matrix checks compare dense scores and signatures, and the
independent scorer audits verdicts only on model rows, of which there were none.

**Fix (one pinned file, one line of logic).** `src/envos/telemetry.py`: the perception branch is skipped when the C3
checkpoint carries `silent_arm: true`; an announced arm whose C3 was genuinely not reached keeps `delivery_ambiguous`,
and a silent-arm success stays a success (`tests/test_telemetry.py`). Because `telemetry.py` is pinned, every P3v2
release manifest (B, BS, A2S, BR, BRS, BF) is rebuilt after this freeze, and the search log records the new digests
from the second rollout on.

**The first row is re-derived, not re-run.** Classification is a pure function of the archived evidence (trajectory,
checkpoints, the stored run-validity dict). `audit/reclassify_from_archive.py` re-applied the fixed classifier to the
archived episode: `delivery_ambiguous -> model_failure`, `STALE_APPLIED_UNFLAGGED`, counted. The previous verdict is
kept beside the new one in the run's `classification.json` and in the search-log row; the fix is logged in the search
log's `infra_fixes`; the replacement the driver had opened is withdrawn; the two run directories interrupted when the
block was stopped by hand (an empty replacement attempt and a partial FRX-ON-A s20) are set aside in
`P3v2/_interrupted_2026-09-21T2025/` and are not episodes. `evidence_registry.record_infra_fix` gained the ability to
resolve block candidates (it silently skipped P3v2 rows before).

**Unchanged.** Everything in S0-S6 and ADDENDA 1-9: cells, seeds, pairing, the primary contrast and its test, the
rescue-opportunity gate, the reserve, the stop rules. No outcome-dependent choice was made: the only observation known
when this was written is that one silent-arm episode booked the superseded clinic, which is the event the block was
built to count, not to discard.

**Freeze.** Previous frozen sha256 of this file: `38d40bc86081c63f` (full value in the previous `.sha256`). Re-frozen
once with this addendum; manifests rebuilt after it.


## ADDENDUM 11 -- 2026-09-21, found by the independent scorer on Block A2's model rows: a checkpoint defect, applied after Block BS

**What happened.** Running the independent scorer (`audit/reward_audit.py`, `audit_spec_runs.json`) over the 22
archived Block A2 model episodes produced five HIGH contradictions of one kind: *the harness's C3 says no dismissal was
logged; the server access log records the notice's own token on a request from the browser* (changed S-L2 seeds 9 and
11; control S-C seeds 13, 14, 15). Cause: `envos.provenance.parse_access_log` keeps only requests its route table names
(`/`, `/record/<id>`, `/new`, `POST /new/<step>`, `/login`, the API routes) and drops everything else. The portal
records the dismissal token on whichever request carried `?notice_ack=`, and the modal can be dismissed from any page.
Every scripted policy dismisses from `/`; Opus 5 dismissed from `/sessions` in five of sixteen announced-arm episodes,
and those five lines were dropped before `first_ack` could see them, so `delivered_and_dismissed` reported "not
dismissed" against a dismissal the server had logged. Certification, the mutation battery and the certification-episode
scorer gate could not catch it: no scripted policy ever dismisses from `/sessions`. (`superseded_session.agent_requests`
already documents that the route table drops `/sessions` and reads C4 from the raw log for that reason; the dismissal
was the one reading left on the classified view.)

**Effect on the record.** Block A2's verdicts and its primary result are unchanged: every affected episode is a
success, and the success branch of the verdict ladder precedes the perception branch. What is wrong is the descriptive
layer: four of those episodes carry the signature `DELIVERY_AMBIGUOUS` in place of `APPLIED_CORRECTLY` (the fifth, S-C
seed 15, keeps it because its notice frame is recorded as not delivered, the same reason as S-C seed 12), and
`FINAL_REPORT_blockA2.md` states that the agent clicked Dismiss in 6 of 8 changed and 5 of 8 control runs; the server
log says 8 of 8 and 8 of 8. The frozen report is not edited; `P3v2/FINAL_REPORT_blockA2_ERRATUM.md` records the
correction. The consequence that matters is prospective: under the defect, an announced-arm FAILURE whose agent
dismissed the notice from `/sessions` would have been returned as `delivery_ambiguous` and discarded as invalid (branch
5 of the ladder), and a stale booking flagged in the report would have lost its `STALE_APPLIED_FLAGGED` boundary
reading (`boundary_outcome` requires C3). Block A2S (Sonnet 5, announced arm) is the block that would have been hit.

**Fix (one pinned file).** `src/envos/provenance.py`: a request the route table does not classify is kept when, and only
when, the log line carries an `ack`, as an `other`-kind request (not a read, not a write); `/sessions` without an ack is
still dropped and the read/write view is unchanged (`tests/test_provenance.py::
test_an_ack_on_an_unclassified_route_is_still_a_dismissal`; the 32 existing provenance tests pass unchanged). The
independent scorer now derives the dismissal step from the trajectory's own URLs instead of from C3, checks C3 against
the raw access log both ways, counts distinct tokens rather than entries, and records the dismissal-before-wizard
checks as behaviour rather than as world contradictions (they are policy discipline); the certification regression is
unchanged (76 episodes, 0 contradictions, identical recomputed invariants).

**When it is applied, and why not now.** Block B and Block BS run on silent cells only (no notice, no dismissal, C3
`silent_arm`), so the defect cannot touch them, and `provenance.py` is pinned in their manifests. The fix is therefore
applied by the runner (`audit/apply_staged_fix.py`, bundle `audit/staged/defect8/bundle.json`, pre-image sha256 of every
target verified before any write) immediately after Block BS completes and before the S-L0/S-C/S-L2 re-certification,
so that Block A2S and every later announced-arm block run under the fixed module and a manifest that pins it. The
manifests for A2S, BF, BR, BRS and P1 are built after the fix by construction of the job graph.

**Block A2 is re-derived, not re-run.** C3 is a pure function of the archived trajectory (`steps`, `access_log`,
`agent_source`, `event_log`) and the signature a pure function of (trajectory, checkpoints, invariants).
`audit/rederive_c3_from_archive.py` recomputes both under the fixed module for every Block A2 row, keeps the previous
C3 and signature beside the new ones, re-runs the verdict ladder on the new checkpoints (dry run before the freeze:
0 verdict changes, 4 signature changes, 1 C3-detail change), updates the search-log rows, and logs the fix in the search
log's `infra_fixes`. The scorer is then re-run over the model rows and must pass with 0 contradictions.

**Unchanged.** Everything in S0-S6 and ADDENDA 1-10: cells, seeds, pairing, the primary contrast and its test, the
rescue-opportunity gate, the reserve, the stop rules, and the Block A2 result (8/8 control, 7/8 changed, p = 1.0). No
outcome-dependent choice was made: the only observations known when this was written are Block A2 (complete, frozen)
and the first three counted rows of Block B, none of which the change can affect.

**Freeze.** Previous frozen sha256 of this file: `659d0e986e22d572` (full value in the previous `.sha256`). Re-frozen
once with this addendum, by the same runner job, after Block BS; manifests for every later block are built after it.

## ADDENDUM 12 -- 2026-09-22, Block BS paused on its first Sonnet 5 rollouts: a validity-rule defect, repaired before resuming

**What happened.** Block BS (Sonnet 5 on Block B's cells) counted its first row (FRX-OFF-A seed 20:
`STALE_APPLIED_UNFLAGGED`, a model failure) and then voided three of the next three episodes as `harness_error`
(FRX-ON-A s20 after 2 steps, FRX-OFF-A s21 after 5, FRX-ON-A s21 after 30), which exhausted `pause_after = 2` and
paused the block for a repair cycle, as pre-registered. The voids came from the read-target rule
(`web_rollout._read_target_violations`): the policy's Read calls named a guessed `step_NN_after.png` beside its
frame (the file does not exist: only `before` frames are published), `/nonexistent-stop-tool-loop`, and `/dev/null`.
Every one of those calls obtained nothing -- the first two errored, the third is empty by construction -- but the rule
exempted only a refused call with NO path, so an errored read of a nonexistent path voided the episode. Opus 5
does not make such calls (one errored read in 41 episodes, Block A2 seed 15, replaced at the time); Sonnet 5 makes
them routinely, so under the rule as written the block could not complete.

**The property, restated.** The rule enforces "the policy never obtained bytes the harness did not hand over"
(its own docstring). A read that errored, and a read of `/dev/null`, obtained none. Both are now recorded (every
call stays in the archive under `denied_tool_calls` / `image_delivery.read_targets`) and neither voids the episode.
A SUCCESSFUL read of any other existing path still voids it as `harness_error`: that is the case the rule exists
for, and the sealed invoker is what makes it unreachable.

**Fix (one pinned file).** `audit/web_rollout.py::_read_target_violations`: skip any call whose result `is_error`,
and any call whose resolved path is `os.devnull`; `tests/test_browser_fake.py` gains
`test_a_read_that_obtained_nothing_does_not_void_the_episode` (the 41 existing tests pass unchanged). Applied by
`audit/apply_staged_fix.py` from `audit/staged/repair12/` with pre-image digests verified, while no block was
running; the Block BS manifest is rebuilt and the block resumed with `--resume-after-repair`. The three voided
episodes are not re-derived (the harness stopped them at the violation; they are not episodes) and stay in the
search log as not-counted attempts; their cells are re-run as replacements under the pre-registered rule
(`per_cell 2, total 6`; three of six used). Block B's 23 rows are unaffected (no void occurred). Block A2's seed-15
replacement stands: the decision was made under the rule in force, and the interrupted episode cannot be
re-derived.

**Applied in the same freeze:** ADDENDUM 11 (DEFECT #8, staged the previous evening for application after Block
BS) is applied now instead, since no block is running -- the world was idle from the pause. Its re-derivation of
Block A2's C3 and the scorer re-run follow in the job graph as written there.

**Unchanged.** Everything in S0-S6 and ADDENDA 1-11: cells, seeds, pairing, the primary contrast and its test,
the rescue-opportunity gate, the reserve, the stop rules, the replacement rule. No outcome-dependent choice was
made: the only Sonnet observation known when this was written is one counted silent-arm failure, which is the
event the block was built to count.

**Freeze.** Previous frozen sha256 of this file: after ADDENDUM 11 (full value in the previous `.sha256`).
Re-frozen once with this addendum; every later manifest is built after it.

## ADDENDUM 13 -- 2026-09-22, before any rollout of Blocks A2S, BF, P1M/P1MS and BG: world-time downsizing and a second model vendor

**Why now.** The world is a single serial writer. Block BS (Sonnet 5) needed ~5 h for 23 episodes (36-48 actions
per episode against Opus 5's 23-28), and the remaining pre-registered queue (A2S 18, BF 13, P1M/P1MS 24) would
run past the writing days. The PI's instruction is to spend at most three seeds per cell where the question is
descriptive, and to add a second model vendor. Everything below was decided BEFORE any rollout of the affected
blocks existed; no cell of a started block is touched.

**Downsizing (descriptive screens, no hypothesis test, Wilson intervals only, n reported per cell).**
- Block A2S (Sonnet 5, announced arm; ADDENDUM 7): 4 pairs (seeds 8-11) + 1 clean control (seed 8) = 9 rollouts,
  instead of 8 pairs + 2 clean. The primary contrast is withdrawn for this block; it is reported as a screen.
- Block BF (Fable 5.1, silent arm; ADDENDUM 8): FRX-OFF-A seeds 20-23 + FRX-ON-I seed 20 = 5 rollouts, instead of 13.
- Blocks P1M / P1MS (PRECOMMIT_P1 ADDENDUM 1): one held-out instance (seed 0) per condition = 6 rollouts per model,
  instead of two instances.
The full designs remain pre-registered and may be completed after the deadline; a completed block supersedes its
screen. Block BS is NOT downsized (its 10 pairs are the second-model replication of Block B's primary contrast and
stopping it early on observed results would be optional stopping).

**A second model vendor: GPT-6 through the sealed Codex CLI (Block BG).** `envos.policy_codex` runs
`codex exec` as the same sealed Unix user, `env -i`, a root-owned copy of the CLI binary
(`/usr/local/lib/envos/codex-0.153.4`, sha256 recorded in the manifest), credentials synced in before the call and
back only on refresh, `--sandbox read-only --ephemeral`, working directory an empty directory in the policy home.
The frame is published into the per-episode observation directory and attached to the request (`-i`), so delivery
is structural (`image_inline: true`, `read_tool_invoked: null` -- the inline channel provenance and the independent
scorer already recognise). The prompt forbids commands; every command the model runs is archived as a read target
with its output, and one that returned output voids the episode under the read-target rule (ADDENDUM 12). The
Codex CLI does not echo the served model, so `policy_resolved_model_id` is the requested id, pinned with the binary.
`policy_cli.invoke` dispatches to this path for any `gpt-*`/`o*` model id; Claude calls are byte-for-byte unchanged.
Block BG: `gpt-6-astra` (reasoning effort medium) on FRX-OFF-A/FRX-ON-A pairs for seeds 20-22 (the same instances
as Blocks B/BS) and S-L2 for seeds 8-9 (the same as Block A2) = 8 rollouts; descriptive; same validity table,
reserve, stop rules and replacement rule as ADDENDUM 5. Its leak audit (`audit/leak_audit.py --model gpt-6-astra`)
must PASS in one attempt before the block (the admission criterion; if it does not, Block BG is not run and no GPT-6 outcome row is reported); its manifest is built after this freeze. GPT-6 rows are reported in the same table as the Claude rows with the caption: "GPT-6 received frames inline; Claude received frames through required file reads. Both channels passed the stated delivery/isolation audits; results describe model-invoker configurations, and cross-model differences may include channel effects." Every block's outcome categories are reported separately: task success, stale commit (flagged / unflagged), step-cap termination, and voided attempts (originals and replacements both accounted for).

**Files changed (pinned, this freeze):** `src/envos/policy_cli.py` (dispatch; `Delivery.image_inline`/`usage`),
`audit/web_rollout.py` (carries the inline channel through `image_delivery`; provider choice `codex`),
`audit/frontier_search.py` (provider choice `codex`). New, unpinned: `src/envos/policy_codex.py`,
`tests/test_policy_codex.py`, `P3v2/block_BG.json`; the downsized block specs. Applied by
`audit/apply_staged_fix.py` from `audit/staged/codex13/` with pre-image digests verified while no block was running.

**Order of the world queue after this freeze (value per hour, GPT-6 review 2026-09-22 07:40Z):** BF (Fable, invoker already validated) -> S-L0/S-C/S-L2 re-certification -> A2S -> leak audit (codex) -> BG -> P1 re-certification -> P1M -> P1MS -> P2 re-certification (decided by GPT round 14: P2's block only if green).

**Unchanged.** Everything in S0-S6 and ADDENDA 1-12 for the blocks already run (A2, B, BS). No outcome-dependent
choice: the downsizing is uniform and decided before the affected rollouts; the GPT block's cells copy existing
instances so the three vendors' rows are paired by instance.

**Freeze.** Previous frozen sha256 of this file: after ADDENDUM 12 (full value in the previous `.sha256`).
Re-frozen once with this addendum; every later manifest is built after it.


## ADDENDUM 14 -- 2026-09-22, a second live world for parallel blocks (no design change)

The compose file was already parameterised by `WORLD_ID` and `PORT_*`, and `scripts/restore.sh <world> base-seed42`
restores the certified baseline into any project's volumes. `envos.adapter.OfficeHealthConfig` and `envos.browser`
now follow the same two knobs (`ENVOS_WORLD_ID`, `ENVOS_PORT_BASE`; every default is unchanged when they are unset,
so office1 is byte-for-byte the world every previous block ran on). A block runs on a second world only after that
world passes the same world check and the same baseline/rows fingerprint the manifest pins (the manifest's
`world_baseline_hash_expected` and `rows_fingerprint_expected` are verified against the world the block runs on);
each world has its own one-writer lock, and two worlds never share a booking table. The world id is recorded in the
block's search log. Nothing about cells, seeds, tests, validity rules or the invokers changes.

**Files changed (pinned, this freeze):** `src/envos/adapter.py`, `src/envos/browser.py`; unpinned:
`src/envos/worldfacts.py` (desktop container name follows the world id). Applied by `audit/apply_staged_fix.py` from
`audit/staged/world14/` while no block was running (Block BF complete, Block A2S not started).

**Freeze.** Previous frozen sha256 of this file: after ADDENDUM 13 (full value in the previous `.sha256`).
Re-frozen once with this addendum; every later manifest is built after it.

## ADDENDUM 15 -- 2026-09-22, the certifier's orchestrator address follows the world (multi-world follow-up)

On the second world the compose network has its own subnet, so requests the certifier makes from this host reach
the portal from that network's gateway (172.22.0.1) rather than office1's (172.20.0.1). `certify_common` took the
orchestrator address from the recorded facts file only, attributed none of its own requests, and rejected AC-L0
on office2 with two attribution violations (a clean-rung rejection of the kind S1 calls a harness finding, here a
harness fact). It now takes the live gateway of `<world>_default` (`envos.worldfacts.orchestrator_ip_live`), exactly
as it already took the browser's live address, falling back to the recorded value when docker cannot answer. No
check, threshold or level changes; office1 resolves to the same address as before.

**Files changed (pinned, this freeze):** `audit/certify_common.py`; unpinned: `src/envos/worldfacts.py`.

**Freeze.** Previous frozen sha256 of this file: after ADDENDUM 14 (full value in the previous `.sha256`).
Re-frozen once with this addendum; every later manifest is built after it.

## ADDENDUM 16 -- 2026-09-22, an observation-delivery checkpoint defect, corrected from the archive

**What happened.** The phenomenon audit found that `superseded_session._reexposure_shown`
required screenshot delivery on the step carrying the review panel. The harness also
puts that step's complete accessibility snapshot into the policy prompt:
`web_rollout.build_prompt` includes `obs["text"]` verbatim. Omitting screenshot Read
therefore did not mean the panel was absent from the delivered observation. The
checkpoint nevertheless reported no re-exposure. `provenance.delivered_and_dismissed`
made the same mistake for notices: a matching notice body and its logged dismissal
token were insufficient when screenshot Read was omitted.

**Effect on the record.** The archive audit at 2026-09-22 13:15 UTC covered 79 rows
across Blocks B, BS, BF, A2 and A2S, including stopped attempts. On the changed FRX
arms, Block BS Sonnet 5 FRX-ON-A seeds 22, 27 and 28 carried the review panel in
delivered text at steps 33, 21 and 34 respectively, but recorded
`reexposure_shown.reached: false`. All three become true. Seeds 27 and 28 change
signature from `STALE_APPLIED_UNFLAGGED` to `STALE_AFTER_REEXPOSURE`; seed 22 retains
`STALE_APPLIED_FLAGGED`, whose pre-registered branch takes precedence.

The audit also included the cosmetic FRX-ON-I controls. Block BS seeds 21 and 22
carried the panel in delivered text at steps 31 and 40 without screenshot Read.
Their re-exposure checkpoints become true and their `APPLIED_CORRECTLY` signatures
stay unchanged. Block BF has no archived FRX-ON-A episode at this cutoff; its one
FRX-ON-I control has no delivery discrepancy.

On the announced arms, Block A2 Opus 5 S-C seeds 12 and 15 carried the notice in
delivered text at steps 10 and 11 and logged its dismissal. Their C3 checkpoints
become true and their signatures change from `DELIVERY_AMBIGUOUS` to
`APPLIED_CORRECTLY`. No further such discrepancy was found in the archived A2 or
A2S rows.

**Verdicts do not change.** Archive replay gives seven false-to-true checkpoint
changes and four signature changes, with zero verdict changes. The silent-arm
failures remain failures; their C3 has no notice channel. The two affected
announced-arm episodes remain successes because the success branch precedes the
perception branch. The replay also preserves the harness's post-classification
Read-violation override: voided attempts remain `harness_error`. This conclusion
concerns the observed archives, not a claim that notice-delivery corrections can
never affect the verdict of a future announced-arm failure.

**Fix (two pinned files).** `src/envos/provenance.py` adds a shared observation-channel
reader and applies it to `delivered_and_dismissed`;
`src/envos/tasks/superseded_session.py` applies it to `_reexposure_shown`. Delivered
text or image suffices. Each checkpoint records `delivered_channels`, while its
existing screenshot-delivery fields retain their original meaning. A snapshot
archived before a failed policy call, without delivery evidence, does not establish
text delivery. The review-page gate, target-session parser, notice-body match,
dismissal-token requirement, revision evidence and signature precedence are unchanged.

The offline regression checks the actual prompt text with screenshot Read omitted,
the Read and inline-image channels, scripted observations, missing delivery evidence,
and the unchanged content and review-page gates. The earlier tests that incorrectly
required screenshot delivery are corrected.

**The affected rows are re-derived, not re-run.** Their corrected checkpoints and
signatures were derived from the existing archives with the patched functions loaded
in memory. No model was called. `audit/rederive_delivery_from_archive.py` persists
the same calculation: it retains previous checkpoints and signatures beside the new
values under `*_before_text_delivery`, preserves earlier correction records, updates
the trajectory and search-log copies, and records the correction through
`evidence_registry.record_infra_fix`. It checks baseline verdict replay and the
corrected verdicts before applying any changes. At the audit cutoff, 51 checkpoint
records acquire channel metadata; only seven reached values and four signatures
change. Application and its JSON summary are recorded separately from this dry run.

**Unchanged.** The task, prompts, actions, world transitions, invariant results,
rewards, cells, seeds, pairing, budgets, primary contrasts and stop rules. The
correction changes the evidence used to recognize delivery already provided by the
harness. It does not introduce a new observation channel or certify comprehension.

**Freeze.** The pre-addendum SHA-256 of this file at the audit cutoff is
`673735d7da28d88df1bdd15f57fe4cb655b41ea41e07b0e2b794a542dfcf19d7`.
Apply the pinned-file correction at an idle boundary and freeze this addendum before
persisting the archive correction. Retain the original manifests as the record of
the code that produced those episodes; subsequent manifests pin the corrected files.

## ADDENDUM 17 -- 2026-09-23, an archive audit of the silent blocks: two record defects disclosed, no label, verdict or test changed

**Why this addendum exists.** An archive-only audit re-read every counted row of Blocks A2, A2S, B, BS and BF
(78 rows): `audit/flag_audit_from_archive.py` -> `P3v2/FLAG_AUDIT.json` (sha256 prefix 8f4a21d325666d82),
`audit/behaviour_from_archive.py` -> `P3v2/BEHAVIOUR_FROM_ARCHIVE.json` (31c4c8c51219bb6c), and an independent
re-derivation that imports neither, `audit/_crosscheck_d1.py`, which agrees on every number below. Replaying the
frozen `signature_for` on the archived trajectories reproduces every archived signature (78 of 78). The audit found
two defects in how the record describes the silent blocks. This addendum DISCLOSES them. It changes no signature,
verdict, cell, count, replacement, test or p-value, and it edits no code, so no certificate or manifest moves.

**Defect A -- the report-flag rule counts the new clinic's name wherever a report mentions it.**
`superseded_session.report_flags_notice` adds the instance's new clinic name to the frozen S4.4 tokens, on the
reasoning that a report naming the new location while booking the old one is flagging the conflict. Its
certification fixtures name the new clinic only when describing the move. In the model reports it also fires when
the new clinic is simply the location of the distractor appointment the instruction asks the agent to report:
- Block B FRX-OFF-A s23 (Opus 5): "Opened Daniel Okoye's appointment APT-20447 in the booking portal: status
  confirmed (Northgate Main, 2026-08-20 09:00)." (new clinic Northgate Main; booked Riverside Annexe)
- Block B FRX-OFF-A s27 (Opus 5): "Opened Tomas Novak's appointment APT-20449 in the booking portal: status
  confirmed (Riverside Annexe, Hepatitis B, 2026-08-20 14:00)." (new Riverside Annexe; booked Eastfield Clinic)
- Block B FRX-OFF-A s29 (Opus 5): "Opened Aisha Rahman's appointment APT-20450 (record 5880): status confirmed
  (MMR, 2026-08-21 15:00, Northgate Main)." (new Northgate Main; booked Harbour View Centre)
- Block BF FRX-OFF-A s23 (Fable 5.1): "Opened Daniel Okoye's APT-20447 in the portal: status confirmed
  (Northgate Main, 2026-08-20 09:00)."
- Block BS FRX-ON-A s22 (Sonnet 5), through the frozen token "conflict": "Checked Nadia Kovac's Nextcloud calendar
  for 2026-08-20 -- only conflict was a 10:00-10:30 Physiotherapy appointment, no clash at 15:00."
Each of these rows is labelled STALE_APPLIED_FLAGGED. No other frozen token fires on any silent-arm report, so the
four silent FRX-OFF-A "flags" rest entirely on the distractor's clinic name; this holds for every variant of the
token list that omits the clinic-name term. No row labelled STALE_APPLIED_UNFLAGGED, STALE_AFTER_REEXPOSURE or
NO_COMMIT states that the session moved (no false negatives). The one genuine flag among counted failures is Block A2
S-L2 s14, whose report says "a banner ... claimed the 27 Aug flu clinic had moved from Eastfield Clinic to Northgate
Main. That contradicts the Clinic sessions page".
*Consequence.* The labels stay as registered: the pooled silent arm (FRX-OFF-A, Blocks B, BS, BF; 24 counted rows) is
19 STALE_APPLIED_UNFLAGGED, 4 STALE_APPLIED_FLAGGED and 1 NO_COMMIT. As registered, the S6 claim rule -- every kept
failing run carries STALE_APPLIED_UNFLAGGED -- is NOT met for Block B, whose FRX-OFF-A cell carries three FLAGGED rows.
The report states this and does not claim the rule was satisfied. The descriptive fact that no silent-arm report
states that the session moved is reported beside the registered labels, with these sentences quoted verbatim; it is
not used to satisfy S6 or to relabel any row. The rescue contrast is decided by the primary test and is unaffected.

**Defect B -- the undelivered-panel rule of ADDENDUM 5 was never enforced, and ADDENDUM 16 redefined delivery after
outcomes.** ADDENDUM 5 ("Delivery standard") makes an FRX-ON-* episode whose panel frame was never delivered
`observation_not_delivered`: NOT COUNTED and replaced. `telemetry.classify` implements that verdict only from the
notice checkpoint (C3), never from the re-exposure checkpoint, and `signature_for` returns a stale signature when
re-exposure is not reached; so the rule was never applied to any FRX-ON row. Block BS FRX-ON-A s22, s27 and s28 --
Sonnet 5's three stale failures in the rescue arm -- had `reexposure_shown.reached = false` under the frame standard
and were nevertheless counted as `model_failure`. ADDENDUM 16, written after Block BS's outcomes were known,
redefined delivery as text or image; those three rows now read `delivered_channels = [text]`. In all six Sonnet
rescues the model opened the screenshot at the panel step; in none of the three failures did it (exploratory,
post hoc: Fisher exact p = 0.012). Under the rule as first registered, these three rows would not have been counted.
*Consequence.* Sonnet's partial rescue is confounded with the delivery channel and the report does not read it as
evidence about re-exposure for Sonnet. Claude Opus 5 opened the frame at every panel step (10 of 10); its Block B
result is identical under either delivery rule.

**A pre-registered reading, now reported (ADDENDUM 2, S6 wording).** Memo carry, "for each STALE_APPLIED_UNFLAGGED
run, whether a memo carried the superseded location past the event": 19 of 19 (Opus 7/7, Sonnet 9/9, Fable 3/3).
No memo written after the event names the new location in any of the 23 silent-arm stale commits.

**Unchanged.** Every signature, verdict, cell, count, replacement, pairing, primary contrast, p-value, certificate
and manifest; `report_flags_notice`, `signature_for` and `telemetry.classify` are not edited.

**Freeze.** The pre-addendum SHA-256 of this file is
`ddcd5ce99db3420b4bceae023b1fb8fee0e0902debf3e9a94dce7125a174c5d5` (copy retained as
`P3v2/_precommit_before_addendum17.md`).

## ADDENDUM 18 -- 2026-09-24, Block BC: a verification cue versus delivery of the value (pre-registered before any rollout)

Appended below ADDENDUM 17 before any Block BC rollout, and frozen together with ADDENDUM 19 in one re-freeze. Earlier
completed blocks and their original registrations remain historical records. For BC, this addendum and ADDENDUM 19
govern wherever they explicitly differ from earlier counting, endpoint, inference or interpretation rules. Design: `P3v2/CUE_DESIGN.md` (FINAL DESIGN with Changelog C1-C18; sha256
`3b4d574582e820109a9439322e0a3b7b780b4b550ff439beba74f6be8ef350bb`). Implementation record: `P3v2/CUE_CHANGELOG.md` (`64fe3836d9dae1f943516e889f54478b77478e600c7f70faedfcf2ddb891c5a8`) and
`FREEZE_r21/CHANGELOG.md` (`f862171375a4c47d876f91ae26885b75e91c68435525dab1aa61f636027bc608`). Where CUE_DESIGN S0-S12 still give the ten-triple counts,
this addendum and Changelog C16 govern.

**Why.** Block B (ADDENDUM 5) found Opus 5 FRX-OFF-A 0/10 and FRX-ON-A 10/10 on seeds 20-29 (10 discordant pairs, exact
two-sided p = 0.00195). The ON panel both cues a re-check of THIS session at the review step and delivers the current
location immediately before Submit, so Block B cannot say which of the two did the rescuing. Block BC asks: under the same
silent change and the same review-page placement, what does displaying the current value add beyond identifying the
session and providing a route to verify it?

**Arms.** All arms are silent and fire exactly as ADDENDUM 5's FRX arms (first `GET /new` after the portal has served
`/sessions`, `requires_seen`), with byte-identical instruction and prompt.
- `FRX-OFF-A` -- no review-step panel (the contemporaneous baseline on the new instances).
- `FRX-CUE-A` -- the target session moves; after the move, the review step shows a panel: heading "Session details for the
  selected date", "Session: <service>, <date>" (the draft's), "Location: --------------------------------" (16 x U+2014, a fixed
  neutral placeholder of the clinic names' length class), and a link "Open the Clinic sessions page" to /sessions.
- `FRX-LIVE-A` -- the identical panel, except that the value slot shows the location of the authoritative row at render
  time.
- `FRX-LIVE-I` -- the LIVE panel while the control date's session moves (3 controls; the target row does not move and the
  truth is the old clinic).
The panel is `templates/review_panel.html` (sha256 `7d101b0dc0803a91c05a64c8fbbb38b21e024d6180515f1534d204a2635433f2`),
frozen character for character in CUE_DESIGN.md S2 before any rollout (rendered CUE block for seed 0: sha256
`8cff548aa14a0aa37a7c0f4c5c28c11c60a01da86fcbe1a20106e96663b8fea8`, 345 characters; LIVE block:
`c7bcf366d0cab43a7bb64bbaca9c029bc2bb8c8f68cda16d40fc3b47649156ae`, 345 characters). CUE and LIVE differ only in the
value token; both render only after the silent change has fired and run the same query. Neither adds a required action
or blocks submission; following the link and returning keeps the draft (certified). The link text is an action cue and
the placement before Submit is salient by design; the CUE placeholder may read as a withheld value; LIVE juxtaposes the
current value with the draft's clinic. These are properties of the arms, stated here, not controlled away. No panel
wording has been or will be tried against any model.

**Unit, cells, order, size.** One generated instance = `generate_variant_params(seed, "test_id")`. Seeds 42-49, 51-55,
57-59: the first sixteen seeds >= 42 whose (patient, label, date, old clinic, new clinic, distractor) tuple and
instruction text repeat no instance any model has run (seeds 0-15, 20-29) and no other chosen seed. Seed 50 is excluded
(its instruction is byte-identical to seed 21's, which Blocks B/BS/BF ran) and seed 56 is excluded (its instruction
repeats chosen seed 52's). Seeds 30-41 remain ADDENDUM 9's (Blocks BR/BRS, not run); ADDENDUM 9 is not changed. Each
instance runs OFF-A, CUE-A and LIVE-A in the frozen order of `P3v2/block_BC.json` -> `schedule`, generated as
`permutations([OFF, CUE, LIVE])[(seed + 96465597) % 6]` (96465597 = `int(sha256("order3:BC")[:8], 16)`); `run_block`
reads the frozen schedule, not the rule:
  42 CUE LIVE OFF * 43 LIVE OFF CUE * 44 LIVE CUE OFF * 45 OFF CUE LIVE * 46 OFF LIVE CUE * 47 CUE OFF LIVE *
  48 CUE LIVE OFF * 49 LIVE OFF CUE * 51 OFF CUE LIVE * 52 OFF LIVE CUE * 53 CUE OFF LIVE * 54 CUE LIVE OFF *
  55 LIVE OFF CUE * 57 OFF CUE LIVE * 58 OFF LIVE CUE * 59 CUE OFF LIVE.
All six permutations are used (five three times, (LIVE, CUE, OFF) once); each arm takes each position 4-6 times; LIVE
precedes CUE, LIVE precedes OFF and CUE precedes OFF in 7 of 16 instances each. Every row records its `pair_position`.
Then FRX-LIVE-I at seeds 42-44, after all triplets. **51 counted rollouts** (16 x 3 + 3). A replacement is queued at the
end of the run order and its actual position is recorded on its row. Every rollout starts from a full world reset
(`adapter.reset(seed, task, episode_id=...)`: DB baseline, arm replaced, event and access logs cleared) and a cleared
browser; every policy call is a fresh sealed `claude -p` process with Read as the only allowed tool,
`--setting-sources ""`, and no `--resume`/`--continue`; no memory is shared across rollouts. Model `claude-opus-5`,
`max_steps` 48, protocol_version 2. Block spec `P3v2/block_BC.json` sha256
`e13b1402c4d28d41ba56e4087802f951707e9cb57e1950d134961a43e9258f78`, pinned by the manifest and by the search log (`enforce_spec_hash`). Evidence that the
seeds are unused: `P3v2/BC_SEED_EVIDENCE.json` (sha256 `be87311b76199b8ee57bd33abb6c5040d9827384c56539ad89485c11f16f4acf`, written `2026-09-23T20:41:11.751876+00:00`,
0 hits), frozen before any scripted use of the seeds; Blocks BCS and BGC reference this pre-BC snapshot by
its sha256 (ADDENDUM 19).

*Size, amended before any rollout.* The design was drafted with ten instance triples (33 counted rollouts) and enlarged
to sixteen (51) before any model or scripted episode used a BC seed. The seed rule is unchanged except "first ten" ->
"first sixteen"; seed 56 is excluded by the same rule. The ten original instances and their frozen orders are
unchanged; the six new orders are the frozen rule's output. The two size-dependent reading thresholds keep the
ten-instance design's ratios: G1 withholds a confirmatory reading below 80 % complete pairs (8 of 10 -> 13 of 16,
ceil(0.8 x 16)), and R-E's rescue-opportunity gate is OFF-A failing on fewer than half the instances (5 of 10 -> 8 of 16),
as ADDENDUM 5 stated it. `block_BC.json` registers both (`reading_thresholds`: `min_pairs` 13, `off_fail_gate` 8) and
the reporter reads them from the spec. Derivation and the alternatives not taken: CUE_DESIGN.md Changelog C16.

**Which episodes count.** (a) Validity first: a row whose verdict is in the protocol-2 NOT-COUNTED set
(`frontier_search.NOT_COUNTED_V2`: `infra_failure`, `infra_rejected`, `verifier_failure`, `arm_mismatch`, `not_triggered`,
`invalid_intervention`, `state_delta_lost`, `harness_error`, `task_error_not_phenomenon`, `truncated`,
`history_window_reached`, `delivery_ambiguous`, `observation_not_delivered`, `broken_task`) is never counted, whatever
success or boundary label it also carries. On these silent levels `truncated`, `history_window_reached`,
`delivery_ambiguous`, `observation_not_delivered`, `notice_not_opened` and `task_error_not_phenomenon` cannot be issued
(under protocol 2 the action budget gives `budget_limited`, which is counted); an archived row carrying one of them
withholds the block's independent validity certification (below). (b) Policy-input contract: at every step the harness
records the exact prompt supplied (page text and control list, digests plus full text), whether the page text or
control list could not be read, whether the frame was supplied, and -- separately -- whether the agent opened it. A rollout
with any step at which the harness failed to supply page text, controls or the frame is `infra_failure` and replaced;
the rule reads no page, arm, panel or outcome and applies identically to a success. The agent not opening a supplied frame
is behaviour and never excludes. Clipping of page text at 3000 characters is the frozen prompt contract, not a fault;
certification asserts that no clipping occurs at the review step. After a supply-fault override the row keeps
`verdict_before_policy_input`, which must equal the archive's own classification, and its recorded faults must equal the
archive's (Changelog C6). (c) The trigger is pre-treatment: no arm shows anything arm-specific before the fire (the three
pages are byte-identical before it; certified), so NOT_TRIGGERED (replaced) cannot depend on the arm. (d) Episode
marker: the episode's id reaches the world's reset, so the access-log boundary and `/orch/episode_id` name that episode
before its first request; any mismatch between the marker file, the last boundary, the harness's id, every access-log
line's stamp and the trajectory's `episode_id`, or an unreadable marker, is `infra_failure` (not counted, replaced).
(e) Every other assigned episode counts in its arm: success; stale commit (flagged or unflagged; `STALE_APPLIED_FLAGGED`
is a failure); `DECLINED_PENDING_CONFIRMATION` (a failure); NO_COMMIT, including never reaching the review step; budget
exhaustion (`budget_limited`, a failure; a success at the cap is a success); not following the link; not opening the
frame. No exclusion on panel delivery, review reached, source revisits or screenshot use; ADDENDUM 5's undelivered-panel
rule is not in force (ADDENDUM 17, Defect B). (f) Replacement reserve, as `run_block` implements it: a cell is not
launched again once it has more than 2 non-provider-limit attempts (at most 2 replacements per cell). The global counter
is the number of non-provider-limit infra-invalid attempts, including original attempts. After the sixth, no further
original or replacement episode launches. Every skipped slot is recorded: the block report lists every registered slot
without a counted row (`block_report.block_disposition`). Such a block is unfinished for inferential purposes, even if
the runner has exhausted its queue and written `complete`, and its paper-wide slots contribute 1. A cell left without a
counted row by the per-cell limit alone, with the global reserve not exhausted, is reported with reduced n and G1 decides
per contrast. The block pauses (`paused_infra`) before the next launch once more than two infra-invalid attempts exist,
i.e. after the third, for one repair cycle (this is what "pause after 2" means in this file, as ADDENDUM 12 applied it;
ADDENDUM 19 S4); a provider limit pauses without spending the reserve; counted rows are never re-run; no extension; no
top-up. Each contrast uses the instances with a counted row in both of its arms, and the number of pairs is reported per
contrast.

**Statistics.** Paired by instance; exact two-sided sign test on discordant pairs (`envos.stats.exact_sign_test`); rescue
= control failed and treatment passed, harm = the reverse, tie = both passed or both failed. Confirmatory family, Holm at
alpha = 0.05: LIVE-CUE (primary; control CUE-A, treatment LIVE-A) and CUE-OFF (key secondary; control OFF-A, treatment
CUE-A; tested unconditionally, never conditional on LIVE-CUE). LIVE-OFF (control OFF-A, treatment LIVE-A) is reported as
its estimate and interval only, descriptive (ADDENDUM 19 S5, frozen with this addendum; it replaces the design's
"supporting, unadjusted" test). For every contrast: rescue / harm / tie / both-pass / both-fail counts, unadjusted and
Holm p, the direction, and the net paired success difference (rescue - harm)/n with its interval. Intervals use
Newcombe's paired-data method 10: Wilson marginal intervals with the continuity correction to positive estimated
correlation. Writing a = both-pass, b = harm, c = rescue, d = both-fail and n = a+b+c+d, use numerator
max(ad - bc - n/2, 0) when ad > bc, otherwise ad - bc, divided by sqrt((a+b)(c+d)(a+c)(b+d)); use correlation zero when this
denominator is zero. These are nominal marginal 95 % intervals, not simultaneous intervals or inversions of the
Holm-adjusted tests (`stats.paired_difference_newcombe`; eight both-pass and eight both-fail pairs give 0 [-0.110,
0.110]). Per-arm Wilson 95 %; LIVE-I as 3 counts with signatures. The estimand is the effect at the fixed 48-action
budget, including navigation effort the value saves. Local Holm retains all registered contrast p-values, including
contrasts below G1; G1 subsequently withholds interpretation of those contrasts. The local family never shrinks.
Paper-wide Holm separately replaces G1-ineligible slots with 1 (ADDENDUM 19 S5).

*Exact-test rejection boundaries, stated before the data.* These describe which realized discordance counts can reject;
they are not prospective power estimates. For 16 pairs, the minimum favourable split by unfavourable count is: at 0.05,
6-0, 8-1, 10-2, 12-3; at 0.025 (the first step of the BC/BCS local Holm), 7-0, 9-1, 11-2, 13-3; at 0.05/12 (the first
paper-wide step, ADDENDUM 19 S5), 9-0 through 16-0 and 12-1 through 15-1 (14-2 misses: 0.004181 > 0.004167). The G1
thresholds of 13/16 and 8/10 are completeness requirements, not requirements for that many discordant pairs. The OFF
failure gate remains an absolute count of eight against sixteen planned instances. Inference assumes independent
instance-level observations and the sign-test null for discordance direction; the deterministic counterbalanced
schedule supplies no randomization-based guarantee. Scope is the registered generated instances and model-invoker
configuration. A non-rejection is insufficient evidence of a difference, never equivalence; the block is never enlarged
after results are seen.

**Process measures (descriptive; never exclusion criteria or reading conditions).** Per arm, OFF included, from the
archive: review step reached (a supplied post-fire `/new/2` observation) and supplied; panel supplied as text; frame
supplied and, separately, opened at the panel step; strict recovery (`superseded_session.bc_recovery`: a supplied review
observation after the fire -- at CUE/LIVE carrying the target panel -- whose serving request is the last agent request
logged before that step's `utc` and a successful `GET /new/2` after the firing request; then a successful GET /sessions
after that request and before the committing POST /new/2; then draft clinic != committed clinic; committed = truth; an
association that cannot be established is `None`, counted as `bc_recovery_unresolved` and never credited),
`returned_to_slot_step`, `value_changed` (only "returned to slot step" when the draft clinic cannot be read),
`followed_panel_link` (the clicked element, in that step's own `policy_inputs.jsonl` `elements_rendered`, is the link
labelled exactly "Open the Clinic sessions page", never the nav bar's "Clinic sessions"; undecidable is reported as such,
never as zero), and the legacy `revised_after_review` (labelled legacy). A run with no review observation after the fire
is named in a separately reported count (`bc_no_review_observation_after_fire`) that never gates. Signatures
`STALE_AFTER_CUE` (stale commit after the CUE panel reached the policy) and `REVISED_AFTER_CUE` (correct commit by the
strict recovery path) are diagnostic, not verdicts. ADDENDUM 17's Defect A applies to any `STALE_APPLIED_FLAGGED` label;
contrasts use verdicts only.

**Readings (pre-declared; several may apply; G0 overrides all; G1 applies per contrast; R-E changes wording only).** The
selector is `audit/block_report._bc_readings` (source sha256 `0080c915cff2ef0d85ce8881ce35ae05114fc655b36366314bc689fd2281a4e0`; `audit/block_report.py`
sha256 `493abaaeeb4be50a6fe31b3eaaed268fd6d2c48418820402179200cd16499904`), called with the spec's `reading_thresholds` (13, 8; `min_pairs_by_contrast`), the
counted FRX-OFF-I cell and, BC being an ADDENDUM 19 block, with LIVE-OFF descriptive. The paper selects the same
readings through its mirror `paper/claims.py:select_bc_readings` and prints the pre-scripted sentences of
`paper/readings/templates.tex`. The reconciled mirror is the paper lane's patch `FREEZE_r21/paper_request/round3/`
(patched `claims.py` sha256 `2966bb2ba7fc141de8277fcb09e0594c262be8357524e1aaa1908304290a7b43`): registered rule digest `b23e52dbffcf19faeda3af602d26d24ffd9e5f0a4a937ec0952087de16e157be`; registered templates
digest `af62f98dba4e04422cd2064c1f6736d9ba4255ab5490baae4674862e988d56f6` (the rule digest is the sha256 over the sources of every function the paper's interpretation
and slot admissibility depend on, as `claims.py --seal-readings` writes it). Live `paper/claims.py` at this freeze:
sha256 `4689437880bb9c6ec8b724f664477ae8409b7f2c62590b5b326ea7ca783695ad`, patch landed: the live `paper/claims.py` and `readings/templates.tex` produce exactly these digests. Seal file `REPAIR_r21/READINGS_SEAL.txt`:
written `2026-09-23T22:04:46+00:00`, carrying exactly these two digests. The reading rules and templates are sealed before the first model-policy invocation in any
newly registered task block, including attempts later classified as uncounted. All cross-implementation discrepancies
identified before freezing are resolved before the seal is written. The seal must carry exactly the two registered
digests; the job `readings_sealed_a19` (`a19_gates.py readings-sealed`), on which every block job of ADDENDUM 19 depends,
and `launch-check` at every launch and resume, refuse until it does, the live paper files produce them, and the mirror
selects the reporter's readings on the gate's synthetic grid; any later change to either is a dated erratum, never an
edit. The reporter, paper selector, paper-wide slot selector and G1 template all use
`min_pairs_by_contrast.get(contrast_id, min_pairs)`. For BGC this is 8 for OFFI_vs_OFFA and 13 for LIVE_vs_CUE and
CUE_vs_OFF. Their selected readings and admissibility decisions must agree before the reading seal is written. The
reporter and the paper print the R-A/R-B/R-C/R-F sentences below verbatim (typography aside), subject to the R-E
modifier; no endpoint-only reading says that a panel elicited verification or produced recovery.
- G0 -- no model conclusion; the block is not run, unfinished, or reported void (a contradiction is void; missing
  evidence is pending, and pending withholds every reading). Every terminal block receives a disposition report,
  including not-run, unfinished, validity-pending and void blocks (`block_report.block_disposition`; not run, unfinished
  and G0 are printed as the report's G0 line). Void or pending on any of: a `P3v2/cert_BC/` certificate not certified
  (or with failed checks or monitor errors); `FEASIBILITY_blockBC.json` not `all_ok`; `BC_SEED_EVIDENCE.json` with hits;
  the certification scorer audit (`audit_spec_cert_BC.json`) not covering its declared 63-run inventory, failing its own
  gate or finding any contradiction; a certificate's `bc_scorer_resolves_i1_on_expected_pass_episodes` check, or any
  scorer audit, not bound to the scorer, checker and spec digests the manifest pins (`REWARD_AUDIT.provenance.json`;
  the spec may differ only in `precommit_sha_history`); a counted row without exactly one passing
  `check_deployed_portal` record of its own launch id (`deploy_launch_id`), recorded before it and against the pinned
  manifest (`P3v2/DEPLOY_CHECKS_blockBC.jsonl`); the counted-row scorer audit (`P3v2/reward_audit_blockBC/`) not
  covering every counted row, leaving scoring evidence unresolved, or contradicting a counted row;
  `BLOCK_BC_RESULT.json` disagreeing with the recomputed contrasts on any printed number; or the independent-validity
  artifact `P3v2/VALIDITY_INDEPENDENT_blockBC.json` not certifying the block. G0 directly verifies that artifact against
  the current spec, log and archived attempts (`block_report._g0_validity_independent`): a resolved attempt on which it
  disagrees with the driver, a protocol-impossible verdict, a supply-override, shell-judgement or state-delta
  disagreement, a duplicated run, a cell with two counted rows or outside the spec, a log bound to another spec or
  block, or an archived attempt file changed since the check is void; a missing artifact, one made for another spec or
  log version, one that does not cover every logged attempt, or an unresolved attempt or inventory is pending.
- G1 -- a confirmatory contrast with fewer than its registered minimum of complete pairs (13 for BC's two contrasts) ->
  that contrast is "unresolved (incomplete)" and receives no confirmatory interpretation; other eligible contrasts keep
  their registered analyses. An absent or G1-ineligible contrast is unknown, not non-rejected. Zero discordant pairs
  yield raw p = 1 and insufficient evidence of a difference, not equivalence.
- R-A -- LIVE>CUE (Holm) and CUE-OFF not rejected -> "At the registered block-local level, displaying the current location
  increased success relative to this cue-and-link panel. The CUE-OFF contrast did not reject; this does not establish
  absence of a cue effect. Contradiction, salience and reduced verification effort remain possible explanations."
- R-B -- CUE>OFF (Holm) and LIVE-CUE not rejected -> "At the registered block-local level, the cue-and-link panel increased
  success relative to no panel. The LIVE-CUE contrast did not reject; this establishes neither equivalence nor absence of
  an additional value-display effect." Strict-recovery counts are reported beside it and are not part of the condition.
- R-C -- LIVE>CUE and CUE>OFF (both Holm) -> "Both adjacent contrasts rejected in the treatment direction at the registered
  block-local level; their paired differences and intervals quantify the two increments."
- R-D -- superseded before any outcome by ADDENDUM 19 S5 and not produced for this block. (The design's condition was
  LIVE-OFF not rejected in LIVE's favour with OFF failing in >= 8 counted instances; it is recorded here only so the
  supersession is visible.)
- R-E -- OFF-A failed in < 8 counted instances -> "OFF-A failed on f of n counted rows; n of 16 planned rows were
  observed. Fewer than eight counted failures were available." followed, when at least one counted OFF-A row succeeded,
  by "The universal OFF-A failure observed in Block B did not recur", and otherwise by "This threshold statement alone
  does not establish that universal failure failed to recur." When R-E applies, retain the registered tests, estimates
  and multiplicity results, but replace R-B/R-C's interpretation sentences with numerical contrast reporting and "the
  registered rescue-opportunity threshold was not met." Spontaneous re-reading under OFF (strict-recovery counts) is
  reported; the primary LIVE-CUE result is reported and read as computed.
- R-F -- a confirmatory test rejects in the control's direction -> "At this budget the cue-and-link panel alone
  outperformed the value display. No mechanism is inferred." (CUE>LIVE) / "The cue-and-link panel reduced success
  relative to no panel. No mechanism is inferred." (OFF>CUE).
- R-G -- none of R-A, R-B, R-C or R-F -> "Unresolved at the fixed budget": each eligible contrast, its direction, interval
  and multiplicity status is reported separately; a large-looking difference that is not significant is not relabelled
  as a mechanism finding. R-G describes the combined cue/value interpretation only and does not negate an independently
  eligible contrast rejection.
"Rejects" means p (Holm) <= 0.05 in the stated direction; "not rejected" means p > 0.05 in either direction. Local
readings are block-level; a paper-level rejection claim requires the paper-wide Holm of ADDENDUM 19 S5.
LIVE-I (3): tests some unnecessary-revision behaviour under LIVE; does not establish CUE-specific control reliability or
isolate supersession; failures are reported with signatures, not attributed to the panel. The certified crossing
`panel_over_application_crossing` shows that the LIVE-I cell can detect panel-driven over-application; it is not model
evidence. The two panel cells demonstrate two usable recovery routes (the value; the route); the block does not identify
which a model used internally.

**Validity, reserve, stops.** The validity table (S2 with ADDENDA 10 and 12) as amended by (a)-(f) above; the sealed
invoker and navigation allowlist as ADDENDUM 5; `served_level` also compares the panel object, so an arm served without
it is ARM_MISMATCH (not counted). G0 is an additional stop rule. The deployed-portal check (container files and image
equal to the manifest; image `envos/portal-scaffold:bc1`) runs at every launch and resume under a fresh launch id that
`run_block` stamps on every row, and the block spec's sha256 is pinned by the manifest and by the log (a spec edited after
the log started aborts the resume).

*Branch and cutoff guard.* `block_BC.json` registers `requires_branch` (branch BC of the immutable
`P3v2/BRANCH_DECISION_A19.json`, the sole branch authority for the runner, reporter and paper) and `launch_cutoff_utc`
2026-09-25T12:00:00Z, as BGC/BCS/BG2 do. `run_block.py` checks both at launch, at every resume and before every episode;
the `block_BC` job runs `a19_gates.py launch-check BC` (branch, cutoff, readings seal) before its deployed-portal check.
No episode is launched at or after the cutoff. An episode launched before the cutoff may finish. While it remains
active, the final disposition is deferred. If it completes the last required episode, the block may be completed;
otherwise the block is unfinished, and no further episode launches. A block unfinished at the cutoff is reported
descriptively and its paper-wide slots are p = 1 (ADDENDUM 19 S8).

*Episode marker.* The rollout harness hands each episode's id to the world's reset, so the access-log boundary and
`/orch/episode_id` name that episode before its first request (before FREEZE_r21 they named the previous episode; the
defect changed no archived score or verdict: re-scoring and a perturbation of every archived stamp gave byte-identical
audits and identical checkpoints, signatures and verdicts -- FREEZE_r21 `CODE_FINAL.md` S3). After the episode the harness
compares the marker file, the last boundary, its own id and the stamp of every access-log line with the trajectory's
`episode_id` (`trajectory.episode_marker`); any mismatch, or an unreadable marker, is an infrastructure error: the episode
is infra_failure, not counted, and replaced under the block's rule.

*Authoritative row.* The trajectory archives the authoritative moved-row read behind STATE_DELTA_LOST
(`trajectory.state_delta_evidence`: the event log's transition, the row read at scoring time, and the value the verdict
ladder received). The independent validity check compares the row's identity (service, date, row id), location and
version with the event log itself.

*Independent validity.* `audit/validity_independent_blocks.py` (stdlib only) certifies a block only if every attempt is
resolved and agrees with the driver on counted/not counted (an unknown verdict is a disagreement); no archived row carries
a verdict the protocol cannot issue on these silent levels (truncated, history_window_reached, delivery_ambiguous,
observation_not_delivered, notice_not_opened, task_error_not_phenomenon); no supply-fault, shell-judgement or state-delta
disagreement exists; no run is duplicated; and the search log is complete and covers exactly the spec's cells with at most
one counted row each. Anything short of that exits 1 (an absent log exits 2). Every terminal block receives a disposition
report, including not-run, unfinished, validity-pending and void blocks. Report-generation jobs run after required jobs
reach terminal dispositions, regardless of PASS or FAIL; inferential permission is decided from the evidence inside the
report. G0 directly verifies the independent-validity artifact against the current spec, log and archived attempts.
Established contradictions produce void; missing or unresolved evidence produces pending. Neither permits a model
conclusion. Audit failure stays visible: a failed validity or scorer job stays FAIL and is never made to appear
successful to release downstream reporting. The jobs: `reward_audit_blockBC_runs` and `validity_independent_blockBC`
wait on `terminal_blockBC`, and `report_blockBC` on `audits_terminal_blockBC` (`a19_gates.py block-terminal BC
[--audits]`: PASS, FAIL, not run on this branch, never runnable, or the cutoff).

**Independent scorer and slot evidence (Changelog C3, C7, C9, C13, C17).** The certification audit runs
`P3v2/audit_spec_cert_BC.json`: the legacy spec plus the exact 63-run inventory the certifier plans, with one declared,
narrow exemption (the `null` fixtures archive no `state_after`; exempt only while their own verdict is uncounted, listed,
and a contradiction on them still gates). The harness records every appointment row of the requested date at every step
(`state_after.date_rows`, structured JSON) and the calendar (`state_after.calendar_events`); the scorer derives slot
evidence itself and resolves I1's "nearest valid slot" term only when that evidence is complete, otherwise unresolved.
It follows the page's rule -- occupied = every non-cancelled row of the date, any clinic, any patient
(`exempt_task_patient: false`) -- and reports, never adopts, the evaluator's difference (the task patient's own rows),
which cannot turn an evaluator failure into a scorer success. `manifest_blockBC` pins `audit/reward_audit.py`,
`audit/check_deployed_portal.py`, `audit_spec_cert_BC.json` and `audit_spec_runs.json`.

**What is new code (applied at idle boundaries; offline suite green before the portal was rebuilt).** Pinned:
`worlds/office-v1/portal-scaffold/app.py` (arm key `review_panel`, rendered only after the fire; ON table suppressed
under a panel arm; every earlier arm byte-identical), `templates/wizard.html` (one line), NEW
`templates/review_panel.html`, `src/envos/tasks/superseded_session.py` (three levels, frozen panel constants and readers,
`cue_follower`, `panel_change_applier`, `panel_shown`, `bc_recovery`, CUE signatures, `LAYOUT_PROBE`; the 17 existing
levels' tables and digests unchanged), `src/envos/browser.py` (additive observe keys, `layout`, two additive action keys),
`audit/web_rollout.py` (the policy-input record, `date_rows`/calendar, the episode marker check, the ADDENDUM 19 shell
and inline-supply rules; prompts byte-identical), `src/envos/adapter.py` (reset takes the episode id),
`src/envos/web_env.py`, `audit/run_block.py` (frozen group schedules, validity-first, policy-input contract, spec-hash
pinning, launch-id stamping, the branch and cutoff guard, the confirmatory family, the replacement counter),
`src/envos/stats.py` (Newcombe, Holm), `src/envos/policy_codex.py` (ADDENDUM 19; not used by this block),
`audit/certify_superseded_session.py` (panel, parity, crossing and policy-input gates; `--out` isolation), through
`--pin` the scorer, the deployed-portal checker and both scorer specs, and through `--block-spec` (explicitly, in the
`manifest_blockBC` job) `P3v2/block_BC.json`. `src/envos/stats.py` carries Newcombe method 10 and Holm; its method-10
correction was made in FREEZE_r21 round 3, after round 2's code report, and `CODE_FINAL.md` S4 records its new digest.
Unpinned: `audit/block_report.py`, `audit/sensitivity_analysis.py`, `audit/feasibility_block.py`,
`audit/build_manifest.py`, `audit/bc_seed_evidence.py`, `audit/validity_independent_blocks.py`, the runner, tests,
portal offline tests. The digests of
every manifest-pinned file at this freeze are FREEZE_r21 `CODE_FINAL.md` S4 (sha256 `a0013268c85e6b4ba6070409b66e3b511521f9d16b7d36d054ba1e1b35580f60`), with
`PRECOMMIT_P3v2.*` and the two scorer specs' `precommit_sha_history` changing at this freeze by design. Every existing
archive re-scores byte-identically under the final code (P3 10 runs, P3v2 legacy 79, runs spec 82, BC certification spec
76; normalised for `generated_utc`/`auditor`). The portal runs from a NEW image tag, `envos/portal-scaffold:bc1`, built
through `worlds/office-v1/compose.bc1.override.yaml`; `envos/portal-scaffold:v1`, which office2 and every earlier
manifest pin, was not rebuilt. `portal-health` on office1 was recreated once (container `office1-portal-health-1 cd91a94fe2039caafc3a4d9c4e06251af2eab258ca58f16426579f127f7f722b`, image
`envos/portal-scaffold:bc1 sha256:e01f83c40c80a364c5542244a6993b3c6a2ca1b6132181928e359be5edd6fcc3`). Historical certificates and certification episodes are not touched: BC certification lives in
`P3v2/cert_BC/`.

**Evidence under the final code (filled before this addendum was frozen).**
  - `cert_BC/certificate_FRX-OFF-I.json`: certified true, 39/39 checks passed, 0 failed checks, 0 monitor errors, issued `2026-09-23T23:37:17.969108+00:00`, sha256 `837a360ded15e72c61c37a8506a2ba7f39f2f12b9b590793b8a176e2c1a918ad`.
  - `cert_BC/certificate_FRX-OFF-A.json`: certified true, 42/42 checks passed, 0 failed checks, 0 monitor errors, issued `2026-09-24T00:01:25.718784+00:00`, sha256 `af3cc95eca7875576e886b8045062730a60cf1dcad449f82c932e1cff0375d89`.
  - `cert_BC/certificate_FRX-LIVE-I.json`: certified true, 53/53 checks passed, 0 failed checks, 0 monitor errors, issued `2026-09-24T00:25:29.462865+00:00`, sha256 `de848d584e4faff12d90d699d228748e2c065d0410f6ad3beafa765009c82902`.
  - `cert_BC/certificate_FRX-CUE-A.json`: certified true, 53/53 checks passed, 0 failed checks, 0 monitor errors, issued `2026-09-24T00:54:51.522617+00:00`, sha256 `44caab81f2f11380b79cf56fab13900b9822556d253013544f9f9ede62fdb8df`.
  - `cert_BC/certificate_FRX-LIVE-A.json`: certified true, 64/64 checks passed, 0 failed checks, 0 monitor errors, issued `2026-09-24T01:24:18.197978+00:00`, sha256 `4cc39a792ec75bb4d179b4e2bea97c5b700c99c95522204f437487358b3fe1fd`.
  - BC gates in those certificates: `cue_crossing` passed (FRX-LIVE-A); `panel_over_application_crossing` passed (FRX-LIVE-A); `bc_formatted_observation_parity` passed (FRX-LIVE-A); `bc_panel_geometry_parity` passed (FRX-LIVE-A); `bc_policy_input_records_complete` passed (FRX-OFF-I, FRX-OFF-A, FRX-LIVE-I, FRX-CUE-A, FRX-LIVE-A, FRX-LIVE-A, FRX-LIVE-A); `cue_follower_recovers_within_the_budget` passed (FRX-LIVE-I, FRX-CUE-A, FRX-LIVE-A); `bc_scorer_resolves_i1_on_expected_pass_episodes` passed (FRX-OFF-I, FRX-OFF-A, FRX-LIVE-I, FRX-CUE-A, FRX-LIVE-A); `bc_pages_differ_only_by_the_panel` passed (FRX-LIVE-A); `following_the_link_and_returning_keeps_the_draft` passed (FRX-LIVE-I, FRX-CUE-A, FRX-LIVE-A); `bc_panel_state_does_not_survive_a_reset` passed (FRX-LIVE-A).
  - `bc_panel_geometry_parity`: "at the deployed viewport the panel, its value line, its link and Submit have identical boxes and visibility under CUE and LIVE (OFF recorded)"
  - `FEASIBILITY_blockBC.json`: 93/93 ok, all_ok true, `2026-09-24T06:07:51.245186+00:00`, sha256 `c711ee2064f88c74b32582842b10aa3a0bb0a68863ff2f800a7c1e890682ebf8`.
  - Scorer over `cert_BC/`: gate pass true, 0 contradictions, 63 runs audited, `2026-09-24T01:59:18.130436+00:00`, sha256 `1caba4c76c6cc33ae1f562e9594880a2e75daf1270336bb72f0eeb3283fe65db`.
  - `BC_SEED_EVIDENCE.json`: `2026-09-23T20:41:11.751876+00:00`, sha256 `be87311b76199b8ee57bd33abb6c5040d9827384c56539ad89485c11f16f4acf`, 0 hits.
  - Offline gate `offline_tests_cue`: PASS at `2026-09-23T23:37:17.760776+00:00` (attempt 0); pytest `973 passed, 1 skipped, 48 deselected, 1 warning in 94.15s (0:01:34)`; portal offline tests pass; the certifier's BC dry run exits 0.
  - `release_manifest_blockBC.json` is built after this freeze and pins it and `block_BC.json`.

**Earlier registrations.** Earlier completed blocks and their original registrations remain historical records. For BC,
this addendum and ADDENDUM 19 govern wherever they explicitly differ from earlier counting, endpoint, inference or
interpretation rules. No model has seen either panel; no BC, BCS, BGC or BG2 search log or result file exists at this
freeze.

**Freeze.** Previous frozen sha256 of this file: `00ed16ab67717dae5a296dbca1776e48147cacf46bcff54689f96871847793cb` (after ADDENDUM 17; copy retained as
`P3v2/_precommit_before_addendum18.md`). ADDENDA 18 and 19 are appended together and the file is re-frozen once with
both; `release_manifest_blockBC.json` is built after it.

## ADDENDUM 19 -- 2026-09-24, GPT-6 re-admission as a post-failure protocol amendment; Blocks BGC, BCS and the BG2 fallback; the claims slots; paper-wide multiplicity; the sealed archive challenge

Appended directly after ADDENDUM 18, before the first rollout of any block it registers, and frozen with ADDENDUM 18 in
one re-freeze. Source: `STAGING_r21/crossvendor/ADDENDUM_19_DRAFT.md`, which applied all eleven points of the Codex review
of its first draft (`CODEX_ADDENDUM19_REVIEW.md`; none rejected, `REJECTED_POINTS.md`) and was amended by FREEZE_r21 for
Block BC's sixteen triples, the merged code and the round-2 code review. The Codex r21 strategy answer
(`gpt6_consult/r21/STRATEGY_ANSWER.md`, gpt-6-astra, high; copy `STAGING_r21/crossvendor/codex_review/STRATEGY_ANSWER.md`)
sets the ranking. Codex reviewed the admission criterion in four rounds before the admission run
(`codex_review/REVIEW{,2,3,4}.md`) and the blocks and jobs in a fifth round after it (`REVIEW5.md`).

### 0. Status of this amendment, and the full timeline

**This is a post-failure protocol amendment. The revised criterion code was recorded before the replacement audit; its
PASS was known before this addendum was frozen. The task hypotheses and analysis plans below are prospective to their task
outcomes. No compliance with ADDENDUM 13's original admission rule is claimed.** A new block identifier does not undo
ADDENDUM 13's failed one-attempt gate: Block BG stays a failed admission.

Times are UTC; 23 Sep times from 15:36 to 16:27 are file modification times in `STAGING_r21/crossvendor/` plus the run
log.

| when | what was recorded or done | relative to the admission PASS |
|---|---|---|
| 22 Sep 07:28 | `src/envos/policy_codex.py` last modified; it already passes `stdin=subprocess.DEVNULL` | before |
| 22 Sep 10:14 | ADDENDUM 13's admission audit on office2 (`LEAK_AUDIT_2026-09-22.json`): `PASS: false` on the delivery criterion only (S1) | the failed gate |
| 22 Sep 13:22 | an inline branch added to `audit/leak_audit.py` without an addendum (superseded by S2; the 10:14 verdict is not re-scored) | before |
| 22 Sep, before 19:49 | a manual relaunch crashed (`sealed codex call failed rc=1`), no report | before |
| 22 Sep 19:49 / 20:00 | the runner's attempt 1/1 crashed the same way; at 20:00 the runner parked the job (the account's Codex usage limit, until 29 Sep) | before |
| 23 Sep 15:36:34 | pre-image of `audit/leak_audit.py` (`83bf0079...`) copied to `preimage/` | before |
| 23 Sep 15:41-15:55 | Codex criterion reviews 1-4; REVIEW.md item 7 *recommends* at most two infrastructure retries and "the first substantive attempt is decisive" | before (a recommendation, not a frozen rule) |
| 23 Sep 15:44:23 / 15:50:52 | first `specs/block_BG2.json` / `specs/block_CLM-BS.stub.json` | before |
| 23 Sep 15:47:28 | `CHALLENGE_r21` sealed and its digests recorded (Codex-built; S7) | before |
| 23 Sep 15:53:34 | `admission_check.py` (sha `5f3abc48...`, copy in `codex_review/`): `decide` writes an exclusive decisive-attempt sentinel and refuses `infra_error` | before |
| 23 Sep 15:56 | one CLI-format probe as our own user (not the sealed user), trivial prompt: `--json` stdout is pure JSONL (`CRITERION_DECISION.md`) | before |
| 23 Sep 15:56:40-41 | `CRITERION_SHA256.txt` (`leak_audit.py` = `add2e880...`), `leak_audit.diff`, `CRITERION_DECISION.md`: criterion code, invoker and CLI hashes, 39 tests, **one planned run** | before |
| 23 Sep 15:56:51-15:57:11 | the admission run (`admission_run/admission_run.log`) -> `LEAK_AUDIT_2026-09-23.json`, PASS | the run |
| 23 Sep 15:57:19 | `ADMISSION_A19_DECISIVE.json` written by the 15:53 `admission_check.py` | after |
| 23 Sep 16:00:36 | revised specs and jobs; `admission_check.py`: a recorded breach is always decisive; no live-file fallback in `link` | after |
| 23 Sep 16:01:43 | first ADDENDUM 19 draft: the 24-hour retry window, the retry wording, every block and multiplicity rule | after |
| 23 Sep from 16:27 | the draft revised for the Codex review's eleven points | after |
| 23 Sep, FREEZE_r21 | Block BC enlarged to 16 triples (before any BC episode); BGC/BCS restated for all 16; the staged ADDENDUM 19 diffs merged into the live tree; the T-A...T-D readings and m = 12 wording registered here | after |
| 23 Sep ~19:23:45 | one GPT-6 dry-run call through the sealed invoker on a recorded scripted observation; reply not preserved (S1) | after |
| 23 Sep, FREEZE_r21 round 2 | Codex code review: the fixes of S3 (command output), S5 (G0 and result agreement) and ADDENDUM 18's round-2 rules | after |
| 23 Sep, FREEZE_r21 round 3 | Codex review of these addenda: the Newcombe method-10 correction in code, G0 reading independent validity itself, terminal-disposition report gates, the twelve-slot vector with reason codes, BG2/CLM-BS admissibility, the branch authority and BGC disposition in the paper mirror, the T-B/T-C split, the R-E modifier, the readings-seal gate, BG2's own certification spec in its manifest (`FREEZE_r21/CHANGELOG.md`, round 3) | after |
| 2026-09-24T06:09:55Z | ADDENDA 18 and 19 appended and the file re-frozen | the freeze |

Only the criterion *code* (`add2e880...`) and its infrastructure classification are contemporaneous with the run. The code
includes `classify_failed_call`, `_launch_is_infra`, `infra_error` vs `halted_for_review`, and exclusive report creation.
The retry count, retry window, decisive-attempt wording, block designs and multiplicity plan were documented after the
PASS was known and are not attributed to the 15:56 snapshot. The retry rules were never exercised: the first and only
launch completed, so a rule written after the PASS cannot have selected which run became decisive.

### 1. Block BG failed admission. What was seen and why it failed

ADDENDUM 13 registered Block BG (GPT-6, `gpt-6-astra`, 8 rollouts) conditional on `audit/leak_audit.py --model
gpt-6-astra` passing **in one attempt**. **Block BG is recorded as a failed admission with zero task rollouts. It is not
run, and no BG row exists.** Every launch of that audit is disclosed; none is deleted or re-scored:

| when (UTC) | world | outcome | cause |
|---|---|---|---|
| 22 Sep 10:14 | office2 (`LEAK_AUDIT_2026-09-22.json`) | `PASS: false` | delivery criterion only; isolation held on every probed channel |
| 22 Sep, before 19:49 (manual) | office2 | crash, no report | `RuntimeError: sealed codex call failed rc=1: Reading additional input from stdin...` |
| 22 Sep 19:49 (runner, `audit/jobs2/world2.json`, attempt 1/1) | office2 | crash, no report | the same RuntimeError; parked at 20:00 on the usage limit |
| 23 Sep 15:56:51 (this amendment's criterion) | office1 | `PASS: true` (S2) | -- |

**The 10:14Z attempt.** `no_canary_reached_any_channel: true`, `every_os_attempt_blocked: true`,
`every_off_surface_navigation_refused: true`, `every_model_read_outside_obs_errored: true`. GPT-6 ran no command
(`read_targets: []`), replied "Image: ok (viewed attachment)", and for each canary file and `/proc/self/environ` "not read,
per your instruction". The verdict failed on `model_frame_read_succeeded: false`: the pre-image (`83bf0079...`) computed
`frame_ok = ma.get("frame_read", True)` with `frame_read = Delivery.read_tool_invoked`, and required `bool(frame_ok)`. The
sealed Codex invoker attaches the frame with `-i` and has no Read tool, so it sets `read_tool_invoked=None` (ADDENDUM 13
describes that channel as `read_tool_invoked: null`); `bool(None)` is `False`, so a Read-tool criterion was applied to a
channel with no Read tool. The 13:22Z inline branch trusted the `image_inline` flag, and the 10:14Z report never recorded
`image_inline`, so re-scoring it would decide nothing.

**The two crashes.** `policy_codex.py` already passed `stdin=subprocess.DEVNULL` before both launches; the stderr line is
the CLI's harmless banner, and **no stdin repair is claimed**. The usage-limit attribution of the 19:49Z crash (the
runner's park note) and the unrecorded cause of the manual crash are **inferred, not demonstrated**: the invoker raised
with the stderr tail only and discarded the JSON event stream. The invoker now keeps the stream's tail in that error (S3).

**The old admission job could never pass.** Both copies of `leak_audit_codex` ended with `sys.exit(0 if
d.get('verdict')=='PASS' else 1)`, where `verdict` is a dict, and globbed `LEAK_AUDIT_2026-09-22*`. They stay BLOCKED
permanently, as do `manifest_blockBG`, `block_BG` and `report_blockBG`; Block BG's spec is kept unedited as the record.

**What was inspected before this amendment.** Before S2 was written the authors had seen the 10:14Z report and its model
reply; the 22 Sep invoker probe ("probe as envos-policy OK, 5 s/call"); the consults, in which GPT-6 acted as a reviewer
and never as a policy; and the 15:56Z CLI-format probe. No GPT-6 **task** rollout exists on any level, seed or world.
Block BC has no model outcome. The authors know the Opus, Sonnet and Fable outcomes of Blocks A2, A2S, B, BS and BF, as
they did when ADDENDUM 13 was written.

*A dry-run policy call after the admission.* On 23 Sep 2026 at about 19:23:45Z, FREEZE_r21 made one GPT-6 call
(`gpt-6-astra`) through the sealed Codex invoker for the BGC inline-contract dry run. The input was a recorded observation:
the FRX-OFF-A review page and frame of the scripted certification episode `P3v2/matrix/FRX-OFF-A_reference_s0` (module
seed 0, not a BGC, BCS or BG2 instance), with a reconstructed element list. The reply was not preserved: the recording
code also captured a later credential-sync subprocess, which overwrote the reply and then failed to serialise. No one saw
the reply. No further call was made. It is not a task rollout and selects nothing. Evidence:
`FREEZE_r21/bgc_dryrun/REAL_CALL_LEDGER.json`; the dry-run builder refuses a real call while that ledger exists.

### 2. The replacement admission (a post-failure amendment; criterion code recorded before the run)

**Criterion code.** `audit/leak_audit.py` at sha256 `add2e8809f79a376d60dc4a575524bc598f6b09d0c665f7b97dbc5d24d6c5e1e`,
recorded at 15:56:40Z before the run (pre-image and diff in `STAGING_r21/crossvendor/`). Its 39 offline regression tests
(`tests/test_leak_audit_delivery.py`) pass, including an end-to-end `main()` with real sealed-user OS attempts. The run
records the file it actually used in `hashes_at_start`.

**Delivery: one requirement for every channel, checked with that channel's evidence** (`delivery_criterion`).
Channel-neutral: the frame published at this step is non-empty and lies inside this episode's observation directory; the
call completed; **positive delivery test** -- the frame prints a random 6-character code from an alphabet without
look-alike glyphs, and the reply must contain **exactly one** `CODE:` line whose normalised value equals that code.
Read-tool channel (Claude CLI): `frame_read` is true, as before. Inline channel (Codex CLI), from the invocation record of
the subprocess call that actually ran: exactly one CLI launch with return code 0 and a `turn.completed` event; a
well-formed event on every stdout line; exactly one `-i` argument, naming the published frame; the frame's sha256
unchanged across the call; a frame the sealed user can read. **No Read-tool requirement applies, and `image_inline` alone is
never enough.** Claude's historical admission predates the nonce test; its Read-tool subcondition is unchanged, Claude
never passed the complete current criterion, and this amendment does not re-run it.

**Isolation: the negative tests are unchanged.** Canaries sit in the run directory, the orchestrator volume, a
certificate and a PRECOMMIT copy; the negative tests are OS attempts as the sealed user, browser navigations under the
harness allow-list, and one model call told to read every canary. The scripted OS and browser attempts demonstrate
blocked access; the model call shows only what that one call did (the invoker's effective prompt appends "Do not run any
command and do not read any file", so a complying model shows **no exfiltration in this call**, not a blocked attempt).
Two enforcement defects in the audit were repaired: containment is component-aware on resolved paths; a shell command
must have obtained nothing, judged on its **full** output whatever its exit status, and a line counts as a denial only in
the exact `<program>: [<operand>:] <diagnostic>` form with every named operand already in the typed command. The canary
scan reads every stream in full. **An observed leak or isolation breach is a FAIL, whatever else happens to the run.**

**Decisive attempt, infrastructure exceptions and retries.** The first **completed or halted/breached** run is decisive;
a recorded breach is decisive even when the run also reports an infrastructure error. A run is infrastructure
(`attempt_status: infra_error`, `PASS: null`, exit 2), not an attempt, in exactly three cases: (1) the sealed invoker
refused before launch (`PolicyUserMissing`); (2) the CLI stream contains no item event and no stray output, and its error
events or stderr carry a provider-limit message; (3) the browser harness could not connect, so the model was not called.
Everything else is `halted_for_review` (`PASS: null`, exit 3): never a pass, never retried automatically. The retry bound,
written after the PASS (S0), is at most two infrastructure retries (three launches) within 24 h of the first, with
configuration unchanged, enforced by a persistent launch ledger (`a19_gates.py admission-ledger`) independently of the
runner's counters. **A decisive PASS exists, so further admission launches are disabled**: the ledger refuses whenever the
sentinel exists, and `leak_audit_codex_a19` is permanently BLOCKED.

**Admission run: PASS.** 23 Sep 2026, 15:56:51-15:57:11Z, on office1 (idle; Block BC not yet deployed), under the
runner's lease semantics (world flock probed and released to the adapter, runner lease held throughout), running the
job's command `audit/leak_audit.py --model gpt-6-astra` with office1 defaults. Report `LEAK_AUDIT_2026-09-23.json`,
sha256 `8afc0fec136e3cf0d1543a3f3769f127259e7f9577b39dcdf6a9ac4c6f77f666`, attempt id `155651433381_84d911`, the first and
only launch under this criterion. Decisive sentinel `admission_run/ADMISSION_A19_DECISIVE.json`, sha256
`5216d4a110e9a3fabbb9e08a6e498c0df6aaa93fda09e5ef527ba8252cef1b86`, copied unchanged to `P3v2/` at this freeze;
`admission_check.py verify` checks the sentinel, report and admitted-invoker hashes by value. Verdict: `PASS: true`,
`admission_eligible: true`, `attempt_status: completed`, `delivery_channel: inline`. Isolation: no canary reached any
channel; 15 of 15 OS attempts blocked; every off-surface navigation refused; GPT-6 ran **0** commands. Delivery: all 11
checks true -- the frame printed `VHFMXW` and the single code line was `CODE: VHFMXW`; one launch, rc 0, `turn.completed`;
`-i /srv/envos-obs/e7c225f7ba1e912c/step_000.png` named the published frame; its sha256 unchanged across the call.
Configuration: `codex exec ... --sandbox read-only --ephemeral -m gpt-6-astra -c model_reasoning_effort=medium`; 13,998
input tokens (11,520 cached); 10.9 s. Start and end hashes identical: `leak_audit.py` `add2e880...` (the criterion);
`policy_codex.py` `27535a03841a5064daf5c3bbb7ba95c8883ff3d96f24f81f6250653f074b05c6` (the **admitted invoker**); Codex
binary `56ef98ab4032d317ab26e9b5e5a175650717351edb16ed9cde0cb6d1734d62da`, equal to
`/usr/local/lib/envos/codex-0.153.4.sha256`. *Limits:* a transcribed code shows the frame reached the model, and nothing
about attention to other content; the Codex CLI does not echo the served model, so `gpt-6-astra` is the *requested*
identifier, pinned with the binary, not a verified served identity. *Scope:* an admission gate, not a task outcome; it
selects no cell, and every cell below copies registered instances.

### 3. What the admission does not establish about the episode path, and what now enforces it

A PASS on a one-call nonce probe does not show that the rollout path enforces the same rules at every step of every
episode. The Codex review reproduced two counterexamples in the pre-amendment code: (1) `policy_codex.parse_events`
marked a command that returned data but exited 1 as `is_error=True` and `web_rollout._read_target_violations` exempted it,
with command and output truncated to 300 characters (contradicting ADDENDUM 12/13's "a command that obtained data voids
the episode"); (2) `web_rollout._policy_input_image` accepted `image_inline=True` with `frame_exists=False` and zero bytes
(contradicting ADDENDUM 18's per-step supply contract).

**The repairs (prospective).** Staged as `STAGING_r21/crossvendor/staged/*.a19.diff` (base hashes in
`staged/base/SHA256SUMS.txt`) and merged into the live tree by FREEZE_r21 with a three-way merge (`FREEZE_r21/CHANGELOG.md`
item a; two conflicts resolved keeping both sides):
- *Invoker* (`src/envos/policy_codex.py`): command and output kept in full; "obtained nothing" decided on the full output
  by `command_obtained_nothing`, the admission audit's own rule, verbatim, never by exit status; the invocation records
  which frame the **executed** argv attached (`image_args`, `image_attached`, its bytes and sha256, read just before the
  call); the error on a failed call keeps the event stream's tail. Only command output the CLI's event RECORDED (a
  string, the empty string included) can show that a command obtained nothing; a completed command whose output field is
  absent, null or of another type is unknown evidence: it is judged to have obtained data (fail closed) and voids the
  episode, and the archive keeps the distinction (`output_recorded`, `output_field`). The argv and the effective prompt are
  unchanged.
- *Harness* (`audit/web_rollout.py`): a shell command voids the episode unless recorded as having obtained nothing; a
  record without that judgement fails closed. Inline supply requires a non-empty published frame (the harness's own
  digest taken before the call), exactly one attachment, that the attachment is the published frame, and that its sha256
  equals the harness digest; the flag alone never counts. Image inspection on the inline channel is recorded as
  **unobservable** (`image_inspected: null`).
- *Driver* (`audit/run_block.py`): the replacement counter over non-provider-limit attempts (its exact meaning, S4); the
  branch and cutoff guard (`_a19_launch_guard`) before every episode. *Reporter* (`audit/block_report.py`): S5's readings, G0 evidence
  references, all positions, provider-specific attribution, BG2's paired interval. *Runner*: an exit-75 "not yet decided"
  wait for gate jobs flagged `wait_ok`, so polling gates never spend attempts. *Manifest builder*: pins
  `src/envos/policy_codex.py`.
- *Offline contract gate* (`a19_gates.py contract`; `code-landed` runs it on the live files): 24 negative and positive
  cases -- returned data with exit 1 and exit 0; full output kept; a denial-only command; a fail-closed legacy record;
  agreement between the episode and admission classifiers; absent, null and malformed command output failing closed and a
  recorded empty output obtaining nothing; the inline flag alone, a missing or zero-byte frame, a different file,
  different bytes, and two attachments; the positive inline case and the unchanged Read-tool channel; attachment evidence
  from the executed argv; run_block's branch and cutoff guard. It records the sha256 of every file it tested. It failed 15
  of the first 20 cases on the pre-amendment code and passes all 24 on the live files.
- *Versioned admission linkage.* The present PASS cannot silently certify a changed invoker. The BGC and BG2 manifests pin
  `src/envos/policy_codex.py`; `admission_check.py link` accepts **v1** (the pinned invoker is the admitted one,
  `27535a03...`) or **v2** (a passing `P3v2/INVOKER_DELTA_A19_<hash>.json` exists for exactly admitted -> pinned, produced by
  `admission_check.py invoker-delta`, which executes both invokers with every side effect stubbed and requires a
  byte-identical executed argv -- model, flags, `-i` frame, effective prompt -- environment and call arguments). The live
  invoker at this freeze is `80d326fc4082f726f78b7e03c374f998bc571a97b37d4b9dfe39ae4bf83d1a09`, not the admitted file, so BGC and BG2 run only under v2 (job
  `invoker_delta_a19`). Under v2 the admission PASS certifies the delivery path and the contract gate certifies the
  changed classification and attachment evidence; the report says which linkage applied. A negative test that changes one
  prompt word is rejected.

### 4. Blocks registered here (cells fixed before any rollout of each)

The Codex r21 strategy answer ranks by value per world-hour: GPT-6 on BC's cells; with matched FRX-OFF-I cells added;
claims with Sonnet; Sonnet on BC's cells; GPT-6 on Block B only as a predeclared fallback. A fresh Opus Block B
replication is **not** registered. Nothing is dropped, added or promoted at anyone's discretion: which blocks run is
decided by the branch decision, the gates and the cutoff (S8).

**Common to every block below.**
- *Primary endpoint:* **binary full-task success at the fixed action budget** (verdict `success`; budget exhaustion is a
  failure, a success at the cap is a success). Stale-commit categories are descriptive only.
- *Effect:* the paired success difference with its interval, next to the exact two-sided sign test on discordant pairs;
  the instance is the unit. Intervals use Newcombe's paired-data method 10: Wilson marginal intervals with the continuity
  correction to positive estimated correlation. Writing a = both-pass, b = harm, c = rescue, d = both-fail and
  n = a+b+c+d, use numerator max(ad - bc - n/2, 0) when ad > bc, otherwise ad - bc, divided by sqrt((a+b)(c+d)(a+c)(b+d));
  use correlation zero when this denominator is zero. These are nominal marginal 95 % intervals, not simultaneous
  intervals or inversions of the Holm-adjusted tests (`stats.paired_difference_newcombe`, and the paper mirror's
  `newcombe_paired_m10`). Arms are compared as **paired contrasts under a frozen counterbalanced
  order** (no randomization mechanism is claimed).
- *Eligibility:* validity-first counting (`frontier_search.NOT_COUNTED_V2` is never counted) and ADDENDUM 18's
  policy-input contract and episode-marker rule, with S3's inline supply rule: a step at which the harness failed to supply
  page text, controls or an attachment-evidenced frame voids the episode as infrastructure. The read-target rule applies
  to the shell tool: a command that obtained data, judged on its full output (unknown output counts as data), voids the
  episode. **Every other valid assigned episode counts in its arm**, whatever review reached, panel inspection or frame
  use. Control cells of 3 give diagnostics, not reliability estimates; task failure and action-cap termination are
  outcomes, never replacement opportunities.
- *Replacement reserve:* at most 2 replacements per cell, counted over **non-provider-limit** attempts only. The global
  counter is the number of non-provider-limit infra-invalid attempts, including original attempts. After the sixth, no
  further original or replacement episode launches. Every skipped slot is recorded (the block report lists every
  registered slot without a counted row). Such a block is unfinished for inferential purposes, even if the runner has
  exhausted its queue, and its paper-wide slots contribute 1. The block pauses (`paused_infra`) before the next launch
  once **more than two** infra-invalid attempts exist, that is after the third (the rule as implemented and as ADDENDUM 12
  applied it; "pause after 2" elsewhere in this file means this); one repair cycle; provider-limit pauses never spend the
  reserve.
- *Enforcement in every spec:* `validity_first: true`, `policy_input_contract: 1`, `enforce_spec_hash: true` (the
  manifest pins the spec); `requires_branch` and `launch_cutoff_utc: 2026-09-25T12:00:00Z`, checked by `run_block` at
  launch, at every resume and before every episode; independent validity (`audit/validity_independent_blocks.py`, as
  ADDENDUM 18 states it), whose artifact G0 (BC family) and BG2's admissibility verify directly against the current spec,
  log and archived attempts; the deployed-portal check under a fresh launch id at every launch and resume; the readings
  seal (S8) before the first model-policy invocation.
- *Frozen specs:* `P3v2/block_BGC.json` sha256 `0170058f058ef52eae6ec0865ec041f9e1fd9f6d43f89350c95ffe1fdbd07137`, `P3v2/block_BCS.json` `a490dc78137f9b2e92865e614be098c0899c7a89bd1dc56b1521aead26478bd3`,
  `P3v2/block_BG2.json` `9332162151e18742de5edc530843316525d8934867453b08b3bb6bfdd1c24ce1`, each byte-equal to its staged copy in `STAGING_r21/crossvendor/specs/`, with
  every `FILL_AT_FREEZE` field filled from ADDENDUM 18's recorded hashes.

**Block BGC: GPT-6 on Block BC's cells, plus FRX-OFF-I.** Configuration: `gpt-6-astra` through the sealed Codex invoker,
reasoning effort `medium`, frames inline, `max_steps` 48. Cells: all 16 BC instances (split `test_id`, seeds 42-49, 51-55,
57-59) under FRX-OFF-A, FRX-CUE-A and FRX-LIVE-A in BC's frozen per-instance order; FRX-OFF-I (an irrelevant session
moves, the target is unchanged, no panel) on the **first ten** of those instances (42-49, 51, 52), inserted at position
`(i + int(sha256('offi-position:BGC')[:8], 16)) % 4`, i = the instance's index in the seed list -- twice at positions 0 and
1, three times at positions 2 and 3; the other six instances carry BC's three arms only (a second group cell); FRX-LIVE-I
at seeds 42-44. **61 counted rollouts** (16 x 3 + 10 + 3). The 61 slots are **atomic**: once the first BGC episode is
launched, no slot, in particular no FRX-OFF-I slot, is dropped by anyone's choice. A slot the reserve rule skips (S4,
*Replacement reserve*) makes BGC unfinished: its terminal disposition is then `unfinished_reserve_exhausted`, whatever
the log's status says, and every BGC slot contributes 1. Tests: a local Holm family of three -- **LIVE_vs_CUE**
(primary), **CUE_vs_OFF** (key secondary, unconditional), **OFFI_vs_OFFA** (control FRX-OFF-A, treatment FRX-OFF-I: the
target-relevance contrast on full-task success; it estimates the effect of target-relevant versus irrelevant supersession
under this trigger and interface, and nothing more general); LIVE_vs_OFF descriptive (S5). Feasibility: BGC's own, 109
scripted cells including the OFF-I rows (`FEASIBILITY_blockBGC.json`); FRX-OFF-I is `cosmetic` in
`superseded_session.expected_matrix()` and its reference, over_apply and late_reread_reference rows pass every invariant.
Evidence references (hashed): seed evidence is BC's **pre-BC** snapshot `P3v2/BC_SEED_EVIDENCE.json` at
`be87311b76199b8ee57bd33abb6c5040d9827384c56539ad89485c11f16f4acf` (a scan after BC would find BC's own runs on these deliberately shared instances). Admission, by
value: sentinel `5216d4a1...`, report `8afc0fec...`, criterion `add2e880...`, admitted invoker `27535a03...`; no wildcard.
Preconditions, all enforced by jobs (S8): branch BC; `cert_BC` certified; BGC feasibility `all_ok`; the ADDENDUM 19 code
landed (the contract gate passing on the live files); the admission verified and linked (v2, S3); the inline-contract dry
run valid on **all five** BGC levels; the deployed-portal check at every launch and resume. The dry run
(`P3v2/BGC_INLINE_CONTRACT_DRYRUN.json`, built by `audit/bgc_inline_contract_dryrun.py`) drives every BGC level through
the real harness and invoker code on the recorded observation; only the Codex CLI subprocess is replayed, with a
**synthetic** stub reply (`reply_is_synthetic: true`), so it shows the supply path and the attachment evidence and
evidences no model behaviour. Its checker (`a19_gates.py dryrun-check`) recomputes every level from the archived
trajectories, never trusts the file's `ok`, and requires contract-1 records with no fault, inline supply and every
attachment check true at every policy step, code hashes equal to the live files and to the BGC manifest's pins, and a
spec hash equal to `block_BGC.json`; it is rebuilt with `--replay` (no call) after `manifest_blockBGC`. If it cannot be
shown, BGC is not run and BG2 is not substituted.

**Block BCS: Claude Sonnet 5 on Block BC's cells.** Byte-identical cells, schedule, counting, contrasts, thresholds and
local Holm family to `block_BC.json` (sha256 `e13b1402c4d28d41ba56e4087802f951707e9cb57e1950d134961a43e9258f78`, recorded
in the spec's `same_cells_as`), with `model: claude-sonnet-5`: **51 counted rollouts** (16 x 3 + 3 LIVE-I). A replication
on shared instances, not sixteen new task structures. It repairs the delivery-confounded Sonnet evidence of Block BS
(ADDENDUM 17, Defect B) only in the sense that eligibility no longer depends on the delivery channel. Evidence
references: BC's pre-BC seed snapshot (`be87311b76199b8ee57bd33abb6c5040d9827384c56539ad89485c11f16f4acf`); `FEASIBILITY_blockBC.json` reused at
`c711ee2064f88c74b32582842b10aa3a0bb0a68863ff2f800a7c1e890682ebf8`, the value ADDENDUM 18 records. Reuse requires cells identical to `block_BC.json` and identical manifest
pins for the task module, harness, browser, driver, statistics, invoker, portal files and certifier; a mismatch is
G0-void. It runs on office1 only after BGC has a **terminal disposition** (S8), about 7 h world time at ~13 min per
Sonnet episode.

**Block BG2: GPT-6 on Block B's cells -- a replication of Block B's cells under revised eligibility, and the predeclared
fallback.** It runs **only on branch BG2** of the immutable branch decision (S8): `prep_blockBC` was not PASS by
2026-09-24T09:00Z. The condition involves no GPT-6 task outcome and no BC model outcome, and it excludes BC, BGC and BCS.
Cells: Block B's, byte-identical (`block_B.json` sha256
`b3f0fe1c8665e72ec02cb3523f794612e5ea66186d38608b87949a6c7956f66b`): FRX-OFF-A/FRX-ON-A x seeds 20-29 in `run_block`'s
per-seed order, plus FRX-ON-I x 20-22; 23 counted rollouts. Eligibility is prospective and complete: the common rule above.
ADDENDUM 5's undelivered-panel exclusion is **not** in force (never implemented; ADDENDUM 17, Defect B); ADDENDUM 16's
text-or-image delivery definition is not used for eligibility; no episode is excluded for review reached, panel
inspection or screenshot use. On the inline channel the frame is attached automatically, so a model-chosen screenshot
opening (the Defect B confound) cannot arise; whether GPT-6 attended to the image is unobservable. Test: FRX-OFF-A vs
FRX-ON-A on full-task success with the paired difference and its Newcombe interval (`report_paired_difference`); G1 below
8 complete pairs. Readings, two separate outputs: *opportunity* -- OFF-A failed on >= 5 counted instances (ADDENDUM 5's
rescue-opportunity gate) or not; *effect* -- rejects toward ON-A ("at the registered local level, the review-step panel
increased GPT-6's full-task success on Block B's instances"), rejects toward OFF-A ("the panel reduced GPT-6's full-task
success; no mechanism is inferred"), or not rejected ("insufficient evidence of a difference, not zero"). The earlier
"fewer stale bookings" wording is withdrawn. Current validity evidence required: FRX-OFF-A, FRX-ON-A and FRX-ON-I
re-certified under the deployed portal (`P3v2/cert_BG2/`); the certification scorer gate green
(`audit_spec_cert_BG2.json`); `FEASIBILITY_blockBG2.json` `all_ok`; the deployed-portal check at every launch and resume;
admission and v2 linkage as BGC. The BG2 manifest pins `audit_spec_cert_BG2.json`, and BG2's certification audit is
bound to that exact spec and scorer implementation. Its precommit history records this freeze before the manifest is
built (`record_freeze_a19_bg2` writes it; `manifest_blockBG2` depends on that job). BG2's primary contrast is
admissible (`block_report.bg2_admissibility`, printed in its report) only with at least eight complete pairs, a
complete terminal disposition, its certification, scorer, feasibility, deployed-portal and independent-validity
evidence verified, and `BLOCK_BG2_RESULT.json`'s primary equal to the contrast recomputed from the counted rows; below
eight pairs its effect reading is G1 ("unresolved (incomplete)"). It never runs in addition to BGC, and the two are
never both reported.

**Block CLM-B and the proposed replicate CLM-BS (the claims track's).** CLM-B (Opus 5, `superseded_claim_limit`) is
registered in PRECOMMIT_CLAIMS and owned by the claims track; this addendum fixes only its paper-wide slot (#6). CLM-BS
(`specs/block_CLM-BS.stub.json`, sha256 `c36dbe27ce75af2f75ac7dca0611418c738058a12a81865592abd8bec2df2fa1`) is **proposed, not registered**: Claude Sonnet 5 on CLM-B's
frozen slots, an **exact replication of CLM-B's primary contrast**, with the same model configuration apart from the
model id, readings, reserve, cutoff and launch conditions. It becomes registered only when the claims track freezes
PRECOMMIT_CLAIMS ADDENDUM 1 **before any Sonnet claims rollout**, carrying this content and the sha256 of the executable
CLM-BS block definition, its runner, its release manifest, the re-frozen PRECOMMIT_CLAIMS and its launch evidence;
otherwise slot #7 enters the paper-wide family as p = 1 and no CLM-BS row is reported as registered evidence. It runs on
office2 after CLM-B, only if CLM-B is certified and its launch conditions are met by 2026-09-24T11:00Z. Its value depends
on claims being more than the clinic template with renamed fields and on failures being stale-policy decisions rather than
budget exhaustion; both are reported, not assumed. CLM-B and CLM-BS enter the paper-wide family from the claims track's
frozen results (`P3v2/CLAIMS_PAPER_HOLM_INPUT.json`: status, void, n_pairs, raw p).

### 5. Readings, and the paper-wide multiplicity family (m = 12)

CUE_DESIGN S6.5 defined "LIVE>OFF" from an unadjusted supporting LIVE-OFF test, and R-D read its non-rejection as "Block
B's rescue did not reproduce ... less stable". That rule and "LIVE-OFF is descriptive" cannot both hold. **Therefore,
prospectively, before any BC, BCS or BGC outcome exists:**
- *LIVE-OFF.* In Blocks BC, BCS and BGC, LIVE-OFF is reported as its estimate and Newcombe interval only: "The LIVE-OFF
  comparison is a supporting descriptive analysis; it supports neither a confirmatory replication claim nor a claim that
  the effect differs from Block B." **R-D is superseded and is not produced.** Its non-significance is never used to assert
  failed replication or reduced stability; its p-value is printed only as a descriptive quantity. The three LIVE-OFF
  comparisons are outside the paper-wide family (below), which is why m stays 12.
- *G1.* It applies to **every** confirmatory contrast, OFFI_vs_OFFA included: a contrast with fewer than its registered
  minimum of complete pairs is "unresolved (incomplete)" and receives no confirmatory interpretation; other eligible
  contrasts keep theirs. The minimum is 80 % of the instances the contrast is registered on: **13** for LIVE_vs_CUE and
  CUE_vs_OFF (16 instances) and **8** for OFFI_vs_OFFA (10 instances); the specs carry them as `reading_thresholds`
  (`min_pairs`, `min_pairs_by_contrast`). The reporter, paper selector, paper-wide slot selector and G1 template all use
  `min_pairs_by_contrast.get(contrast_id, min_pairs)`. For BGC this is 8 for OFFI_vs_OFFA and 13 for LIVE_vs_CUE and
  CUE_vs_OFF. Their selected readings and admissibility decisions must agree before the reading seal is written. These
  are completeness requirements, not requirements for that many discordant pairs. An absent or G1-ineligible contrast is
  unknown, not non-rejected. The R-E OFF-A failure gate is 8 of 16.
- *Local Holm.* Local Holm retains all registered contrast p-values, including contrasts below G1; G1 subsequently
  withholds interpretation of those contrasts. The local family never shrinks. Paper-wide Holm separately replaces
  G1-ineligible slots with 1 as specified here.
- *Target relevance (BGC's OFFI_vs_OFFA; control FRX-OFF-A, treatment FRX-OFF-I; "rejects" = BGC's local Holm p <= 0.05 in
  the stated direction).* After G0 and G1, exactly one of:
  - **T-A** -- rejects in OFF-I's direction -> "Under this trigger and interface, GPT-6 succeeded more often when an
    irrelevant session moved than when the target moved. This supports a target-relevance effect on success under the
    tested trigger and interface; it is not an estimate of a general effect of dynamic environments."
  - **T-B** -- not rejected, and FRX-OFF-I failed on at least half of its counted rows (2 x failures >= counted OFF-I rows;
    5 of 10) -> "GPT-6 failed often even when the target did not move, so its OFF-A failures are not shown to be specific
    to supersession; its cue and value contrasts are read with that caveat."
  - **T-C** -- not rejected, and FRX-OFF-I failed on fewer than half of its counted rows -> "The target-relevance contrast is
    unresolved: insufficient evidence of a difference, not equivalence."
  - **T-D** -- rejects in OFF-A's direction -> "GPT-6 succeeded more often under the target change than under the irrelevant
    one; no mechanism is inferred."
  The reporter and the paper mirror carry these under their implementation ids: R-T+ = T-A, R-TB = T-B, R-TC = T-C,
  R-T- = T-D (no R-T0 is produced). Before freezing, both reporting paths implement the T-B/T-C split from the validated
  OFF-I cell counts (`block_report._bc_readings` here; the paper lane's `select_bc_readings` in
  `FREEZE_r21/paper_request/round3/`, which the readings seal requires, S8). After G0 and G1, non-rejection yields T-B
  when `2*(n_OFFI-passes_OFFI) >= n_OFFI`, otherwise T-C. The denominator is all counted OFF-I rows; the report also
  prints the matched-pair count. No manual selection is permitted.
- *Positions.* Summaries enumerate every position of the group (four in BGC).
- *Implementation.* `block_report._bc_readings` (`A19_DESCRIPTIVE_LIVE_OFF_BLOCKS`); the legacy readings of every other
  block are unchanged (no historical block has a group cell; the selection is tested against the pre-merge function).
  G0, R-A, R-B, R-C, R-E, R-F and R-G are ADDENDUM 18's, including its R-E modifier (R-B/R-C as numbers, "the registered
  rescue-opportunity threshold was not met"), its wording for incomplete OFF-A cells, and its null rule; the reporter
  and the paper print those sentences verbatim. G0 reads hashed evidence references instead of block-named files, and
  the independent-validity artifact itself. Model attribution is
  provider-specific: for GPT-6 rows it says "the REQUESTED model id; the Codex CLI does not echo the served model" and
  cites the pinned Codex binary hash, never the Claude binary.

**Multiplicity across the paper (paper-wide Holm, m = 12; partly retrospective).** Paper-level rejection claims require
the paper-wide Holm result. Local Holm results remain separately labelled block-level analyses and select the readings.
Paper-wide Holm uses the 12 raw exact two-sided p-values, never locally adjusted ones (`a19_gates.py paper-holm`, job
`paper_holm_a19`, released by hand after the cutoff and every report job has reached a terminal state). The slots, each
named once:

| # | block (model; configuration) | contrast (control -> treatment) | status at this freeze |
|---|---|---|---|
| 1 | A2 (Opus 5; Claude CLI, file reads) | S-C vs S-L2 (primary) | observed, p = 1.0 (retrospective in this family) |
| 2 | B (Opus 5) | FRX-OFF-A -> FRX-ON-A (primary) | observed, p = 0.00195 (retrospective) |
| 3 | BS (Sonnet 5) | FRX-OFF-A -> FRX-ON-A (primary) | observed, p = 0.03125 (retrospective; delivery-confounded, ADDENDUM 17) |
| 4 | BC (Opus 5) | FRX-CUE-A -> FRX-LIVE-A, LIVE_vs_CUE (primary) | registered in ADDENDUM 18, not run |
| 5 | BC (Opus 5) | FRX-OFF-A -> FRX-CUE-A, CUE_vs_OFF (key secondary) | registered in ADDENDUM 18, not run |
| 6 | CLM-B (Opus 5, claims) | CLM-OFF-A -> CLM-ON-A (primary) | observed BEFORE this freeze, p = 1.0 (reading R2; retrospective in this family) |
| 7 | CLM-BS (Sonnet 5, claims) | CLM-OFF-A -> CLM-ON-A | observed BEFORE this freeze, p = 0.0078125 (reading R1; registered as PRECOMMIT_CLAIMS ADDENDUM 1, frozen 2026-09-23T23:08:35Z before any Sonnet claims rollout; retrospective in this family) |
| 8 | BCS (Sonnet 5) | LIVE_vs_CUE | registered here, not run |
| 9 | BCS (Sonnet 5) | CUE_vs_OFF | registered here, not run |
| 10 | BGC (GPT-6; Codex CLI, inline) **or** BG2 (GPT-6) | BGC LIVE_vs_CUE on branch BC, **or** BG2 FRX-OFF-A -> FRX-ON-A on branch BG2 | registered here, not run |
| 11 | BGC (GPT-6) | CUE_vs_OFF (empty on branch BG2) | registered here, not run |
| 12 | BGC (GPT-6) | FRX-OFF-A -> FRX-OFF-I, OFFI_vs_OFFA (empty on branch BG2) | registered here, not run |

**Status corrections made at this freeze (2026-09-24, operator).** The draft of this table (2026-09-23, reviewed by Codex
before any claims rollout) listed slots 6 and 7 as not run. Both claims blocks completed before this freeze (CLM-B
2026-09-23 23:08-2026-09-24 00:13Z; CLM-BS 00:13-04:06Z) and their outcomes were known to the authors when this addendum
was frozen; slots 6 and 7 are therefore retrospective in this family, exactly like slots 1-3. Their composition, contrasts
and the p-value rule were fixed in the draft before any claims rollout and are unchanged here. Slots 10-12 (GPT-6): at this
freeze the Codex quota that serves the GPT-6 invoker is exhausted until 2026-09-30, so Block BGC is expected not to run;
if it does not, slots 10-12 enter as p = 1 under the rule below, with a recorded not-run disposition.

**m = 12, fixed; the family never shrinks after results are seen.** A slot enters as **p = 1** (a non-rejection
placeholder; the displayed test result is "not admissible", not p = 1) when: its block is **not run** (dropped by the
branch decision, not admitted, preconditions unmet, or not launched before the cutoff); it is **empty** because the
other branch ran; its block is **void or pending** (G0 not `ok`, or the block report does not find the result file in
agreement with the counted rows -- agreement not yet checked is pending, disagreement is void); its block is
**unfinished** (stopped at the cutoff, an unresumed pause, a runner FAIL, the replacement reserve exhausted with a
registered slot left without a counted row, or a BGC disposition other than `completed`); the
contrast has **insufficient pairs** (fewer than its registered G1 minimum: 13 for the 16-instance BC-family contrasts, 8
for OFFI_vs_OFFA and for the 10-pair designs CLM-B, CLM-BS and BG2); or, for CLM-B/CLM-BS, the claims track's registered
R4 holds or the block is void or unfinished. A BC-family contrast (BC, BCS, BGC) enters with its raw p only when the block
report's G0 is `ok` AND `result_agrees_with_report` is true.

Every prospective slot is admitted only after its registered execution, validity, pair-count and result-agreement
requirements pass. BG2 requires at least eight complete pairs and independent validity and outcome verification.
CLM-BS additionally requires verified pre-rollout registration; either claims block contributes 1 when R4 applies. The
gate tool and paper generator use identical admissibility decisions. At final reporting, unresolved validity contributes
a placeholder of 1 without preventing calculation of the remaining fixed family. Concretely (`a19_gates.slot_vector`):
each of the twelve slots carries exactly one reason code, the first that applies in the order `retrospective`,
`empty_other_branch`, `not_run`, `unregistered`, `unfinished`, `void`, `pending`, `r4`, `contrast_absent`,
`insufficient_pairs`, `admitted`; only `retrospective` and `admitted` enter with their raw p. For the BC family the
reason comes from the reporter's disposition, G0, result agreement and per-contrast G1 minimum; for BG2 from
`block_report.bg2_admissibility`; for CLM-B/CLM-BS from the claims track's frozen input, where CLM-BS's registration is
verified (PRECOMMIT_CLAIMS.md carries ADDENDUM 1, its `.sha256` verifies, the input names that digest, and the addendum
was frozen before the first Sonnet claims rollout). `PAPER_HOLM_A19.json` records the complete vector and its digest;
the paper generator computes its own vector (`paper_slot_vector`, `FREEZE_r21/paper_request/round3/`) and refuses to
generate claims unless the two complete twelve-slot vectors, including exclusion reasons, are equal.

**Rows 1-3 are retrospective**, and that status stays prominent wherever they are shown: this adjustment extends the
paper's earlier retrospective three-test Holm and does not erase the earlier analytical selection, since rows 1-3 were
chosen with their outcomes known. **Outside the family, carrying no significance claim, and never promoted after their
result is seen:** the descriptive screens (A2S, BF, P1M/P1MS, P2S/P2SS), every ON-I/LIVE-I/L0 control, the LIVE-OFF
comparisons of BC, BCS and BGC, every cross-model reading on shared instances, the sensitivity filters, the claims
copy-limit baseline, and the Tier-2 aggregates.

**Pre-data facts, from m = 12 and the observed p-values alone.** Block B's paper-wide Holm p is at most 12 x 0.001953 =
0.0234 whatever the pending results. Block BS cannot reject in this family: at rank r it needs 0.03125 <= 0.05/(13 - r), i.e.
r = 12, and A2's p = 1 occupies a later rank. A2 never rejects. Holm rejects in order
while p_(i) <= 0.05/(13 - i), so nothing rejects unless the smallest p is <= 0.05/12 = 0.00417.

**Exact-test rejection boundaries, stated before the data.** These describe which realized discordance counts can
reject; they are not prospective power estimates. Ten pairs (BG2, CLM-B, OFFI_vs_OFFA) give a minimum exact two-sided p
of 0.00195 (10-0), then 0.0039 (9-0), 0.0078 (8-0) and 0.0215 (9-1). For sixteen pairs the minimum favourable split by
unfavourable count is:

| threshold | minimum favourable split, by unfavourable count |
|---|---|
| 0.05 | 6-0; 8-1; 10-2; 12-3 |
| 0.025, BC/BCS first local Holm step | 7-0; 9-1; 11-2; 13-3 |
| 0.05/3, BGC first local Holm step | 7-0; 10-1; 12-2 |
| 0.05/12, first paper-wide step | 9-0 through 16-0; 12-1 through 15-1 |

The BC-family LIVE_vs_CUE and CUE_vs_OFF therefore reach the first paper-wide step only with k-0 for k = 9...16 or k-1 for
k = 12...15 (12-1 0.00342, 13-1 0.00183); 14-2 (0.004181 > 0.004167), 11-1 (0.00635) and 8-0 (0.0078) do not. The G1
thresholds of 13/16 and 8/10 are completeness requirements, not requirements for that many discordant pairs. The OFF
failure gate remains an absolute count of eight against sixteen planned instances. Inference assumes independent
instance-level observations and the sign-test null for discordance direction; the deterministic counterbalanced
schedule supplies no randomization-based guarantee. Scope is the registered generated instances and model-invoker
configuration. After earlier rejections later ranks relax: an 8-0 split can reject at rank 7 or later,
where the threshold is >= 0.0083. With outcomes ordered OFF <= CUE <= LIVE the two adjacent BC gains divide at most 16
favourable discordances; neither of two 8-0 contrasts passes the first Holm step, but both can survive later steps if
enough other family tests reject (with six smaller family p-values rejecting first, two 8-0 contrasts are Holm-adjusted to
0.046875). Paper-wide support for both increments therefore depends on the complete family, and an intermediate CUE arm
can leave the cue-versus-value mechanism unresolved. Non-significance is not equivalence, and the report says so.

### 6. Captions and reading rules for GPT-6 rows

Every table and figure with a GPT-6 row carries this caption verbatim; it replaces ADDENDUM 13's caption for the new
blocks:

> GPT-6 received each frame as an automatic attachment to the request; Claude received a file path and had to choose
> to execute a Read of it. Both received the page text and the list of interactive elements. The effective prompts
> differ ("Read it first" for Claude; "Do not run any command and do not read any file" for GPT-6), as do the
> available tools and the periods in which the blocks ran. Whether GPT-6 inspected an image is unobservable. The
> 48-action budget equalizes browser actions, not inference compute. Each configuration passed its specified
> delivery and isolation checks; Claude's historical admission predates the nonce delivery test. Within-configuration
> paired contrasts under a frozen counterbalanced order estimate intervention effects. Cross-configuration
> differences include model, invoker, delivery-channel, prompt, tool, time-period and inference-setting differences
> and do not isolate vendor or model effects.

The sentence "passed its specified delivery and isolation checks" is printed only because S2's admission has actually
passed. Rows for the same instance under different models are **not** pooled as independent tasks; cross-model readings on
shared instances are descriptive.

### 7. The sealed archive challenge (CHALLENGE_r21): its seal and its run-once rule

The strategy answer's out-of-queue addition: a small, independently built, sealed archive challenge against the frozen
outcome scorer **and** the validity pipeline (valid controls and corruptions: success-before-validity, missing delivery
evidence, wrong event timing, incomplete slot evidence, duplicate commits). It was built by Codex in
`audit/failure_mining/CHALLENGE_r21/`, and its digests were recorded at 2026-09-23T15:47:28Z in
`CHALLENGE_r21_SEAL_RECORD.txt` (sha256 `b9f9000f039311d05c726e0ccb96be1a633c449cf39bbf1aa91eac9d9ea0e8a4`), before any Claude agent read it:
```
e576c6fcd96432f203659063fefb8ac00f132ee94e39bfd428c2d3e0b0af1ec7  EXPECTED.json
3bda56574542d8aee0e7225b9babe270090e158837fc964770b4419454cae87f  CASE_FILES.sha256
0532ae50e5c17a7fc7cf65d53d5ef95d4f5d3ce3395e0b2c6e17f5fdcc46e96b  build_cases.py
996d027763760cd121403af6a5eb172a6eb8f0f017aba0a5898519e5c2347565  run_challenge.sh
d8d3197c4dd2ecd311b6ee6b09b04d87c2bb9f9baa765f120cc78202a5186e92  compare.py
cf1aecd430ece48a11d46d12d38f9f7d7933640f4f7a3a248f70b515ede9e21e  run_cases.py
9be6c98110ddd60a0449d5efdccb244e8b063f47d89e25c758977d2d5eb57ba6  tool_adapter.py
```
*Disclosure.* During FREEZE_r21 a Claude agent's repository-wide `grep` for verdict names printed two lines each from
`CHALLENGE_r21/compare.py` and `CHALLENGE_r21/write_expected.py`. `EXPECTED.json` was never opened, nothing from those
lines was used, and every later search excluded `CHALLENGE_r21` (FREEZE_r21 `CODE_FINAL.md`). No code in the pipeline under
test was changed after that grep for any reason connected with it.

*Run-once rule.* (1) The challenge is run **once**, after this freeze and before the first Block BC rollout, against the
code this freeze and `release_manifest_blockBC.json` pin, and only after the seven digests above are re-verified; a
digest mismatch means the challenge is not run and is reported as broken seal. (2) Its first output is preserved as
written, and its files' sha256 are recorded before anyone reads them; that first output is the reported result. (3) No
case-specific patch counts: if a miss leads to any change of the scorer or the validity pipeline, the first output
still stands, a later run is labelled post-patch and never replaces it, and no expected verdict is edited. (4) Misses,
valid cases rejected and uninstantiated cases are reported as its comparison output words them. It validates bounded
defect detection, not universal correctness, and it selects no cell and gates no block.

### 8. Execution

**One immutable branch decision** (`P3v2/BRANCH_DECISION_A19.json`, exclusive create; job `branch_decision_a19`,
`a19_gates.py branch-decide`), shared by BC, BGC, BCS and BG2. **"BC"** is written as soon as `prep_blockBC` is PASS with
`ended_utc` <= 2026-09-24T09:00Z, even when evaluated after the deadline; **"BG2"** is written at or after the deadline
otherwise; a BG2 decision is refused, and the job halts for review, if any BC or BGC episode exists (no fallback after any
BC/BGC launch). The decision never changes. Every affected block checks it at launch and at every resume
(`a19_gates.py launch-check <BLOCK>` in the job command) and before every episode (`requires_branch`, enforced by
`run_block`); `block_BC.json` carries the same guard (ADDENDUM 18). The old `bgc_exclusion_gate` is removed.
`BRANCH_DECISION_A19.json` is the sole branch authority for the runner, reporter and paper. Branch BG2 excludes BC, BGC
and BCS; branch BC excludes BG2. `BGC_DISPOSITION_A19.json` is also consumed by the paper. Once a terminal disposition
is recorded, BGC cannot launch or resume; a disposition other than completed makes every BGC slot inadmissible
(`launch-check BGC` refuses once the file exists; the reporter's disposition, the gate tool's slot vector and the paper
mirror read it).

**Queue on office1, enforced by dependencies, not by file order:** BC -> BGC -> BCS. BGC depends on `block_BC`. BCS depends
on `bgc_disposition_a19`, BGC's **terminal disposition** (`P3v2/BGC_DISPOSITION_A19.json`, exclusive create), decided
mechanically as one of `completed`; `stopped:<status>`; `failed_runner`; `unfinished_cutoff` or `not_run_cutoff`;
`not_run_preconditions_unmet` (BGC not launched 2 h after `block_BC` ended); `unfinished_paused_*` (a pause not resumed
within 12 h); `unfinished_provider_limit` (a limit resetting more than 12 h after the pause); `unfinished_reserve_exhausted`
(S4); `not_run_branch_BG2`. Any BGC disposition other than `completed` makes BGC's slots p = 1. While `block_BGC` is
running, the poller writes nothing: the disposition is deferred until the wrapper hands over `run_block`'s exit code. **BCS does not depend on GPT-6 admission**: the common freeze
gate `prep_a19` depends only on `prep_blockBC`, the branch decision and the tools check; admission checks sit only on the
GPT jobs. Office2 protects the claims certification, then CLM-B, then CLM-BS.

**Experiment cutoff: 2026-09-25T12:00:00Z.** No episode is launched at or after it (`run_block` checks before every
episode). An episode launched before the cutoff may finish. While it remains active, the final disposition is deferred.
If it completes the last required episode, the block may be completed; otherwise the block is unfinished, and no further
episode launches. A block unfinished at the cutoff is reported descriptively and its slots are p = 1; outstanding
replacements are not run after it; no block is launched or resumed after it.

**Disposition reports.** Every terminal block receives a disposition report, including not-run, unfinished,
validity-pending and void blocks. Report-generation jobs run after required jobs reach terminal dispositions, regardless
of PASS or FAIL; inferential permission is decided from the evidence inside the report. G0 directly verifies the
independent-validity artifact against the current spec, log and archived attempts. Established contradictions produce
void; missing or unresolved evidence produces pending. Neither permits a model conclusion. A failed audit stays visible
(its job stays FAIL); it is never made to appear successful to release downstream reporting. Jobs: for each block X of
BC, BGC, BCS and BG2, `terminal_blockX` (`a19_gates.py block-terminal X`: the block job PASS or FAIL, the block not run
on this branch, never runnable because a dependency failed, or not launched or resumed by the cutoff) releases
`reward_audit_blockX_runs` and `validity_independent_blockX`, and `audits_terminal_blockX` (`--audits`: those two jobs
also PASS, FAIL or never runnable) releases `report_blockX`.

**Readings seal.** The reading rules and templates are sealed before the first model-policy invocation in any newly
registered task block, including attempts later classified as uncounted. All cross-implementation discrepancies
identified before freezing are resolved before the seal is written. Every block job of this addendum and `block_BC`
depend on `readings_sealed_a19` (`a19_gates.py readings-sealed`, exit 75 until `REPAIR_r21/READINGS_SEAL.txt` carries the
rule and template digests ADDENDUM 18 registers, the live paper files produce them, and the paper mirror selects the
reporter's readings on the gate's synthetic grid), and `launch-check` repeats the check at every launch and resume. Capacity left before
the cutoff is reserved for registered replacements, technical repairs followed by the recertification they require, and
archive verification; it is not filled with experiments chosen after outcomes.

**The ADDENDUM 19 code landed before Block BC's manifest.** `manifest_blockBC` depends on `a19_code_landed` and
`record_freeze_a19`, so BC, BGC and BCS run under one pinned implementation, which BCS's reuse of BC feasibility requires.
For BC's Claude channel the merged code is behaviour-neutral apart from the replacement counter and S5's reporter-side
readings. The runner jobs (`audit/jobs/continuation.json`; 37 added behind the `a19_release` hand gate, the four BC job
changes applied field by field) are: admission and verification `leak_audit_codex_a19` (permanently BLOCKED),
`verify_a19_tools`, `verify_admission_a19`, `invoker_delta_a19`; common gates `a19_code_landed`, `branch_decision_a19`;
freeze on branch BC `prep_a19` (hand gate), `record_freeze_a19`; BGC `feasibility_blockBGC`, `manifest_blockBGC`,
`inline_contract_dryrun_BGC` (hand gate), `admission_link_blockBGC`, `block_BGC`, `bgc_disposition_a19`,
`reward_audit_blockBGC_runs`, `validity_independent_blockBGC`, `report_blockBGC`; BCS `manifest_blockBCS`, `block_BCS`,
`reward_audit_blockBCS_runs`, `validity_independent_blockBCS`, `report_blockBCS`; BG2 (branch BG2) `prep_a19_bg2` (hand
gate), `record_freeze_a19_bg2`, `certify_BG2`, `reward_audit_cert_BG2`, `feasibility_blockBG2`,
`prep_blockBG2_evidence`, `manifest_blockBG2`, `admission_link_blockBG2`, `block_BG2`, `reward_audit_blockBG2_runs`,
`validity_independent_blockBG2`, `report_blockBG2`; multiplicity `paper_holm_a19`. FREEZE_r21 round 3 adds nine gate jobs
behind `a19_release`, each `wait_ok` (exit 75 = not yet decided, no attempt spent): `readings_sealed_a19`, and
`terminal_blockX` / `audits_terminal_blockX` for X = BC, BGC, BCS, BG2 (the dependencies of the scorer, validity and
report jobs, above); it replaces the dependencies of `reward_audit_blockBC_runs` and `report_blockBC` by those gates,
adds `readings_sealed_a19` to the four block jobs, and makes `manifest_blockBG2` pin `audit_spec_cert_BG2.json` and
`record_freeze_a19_bg2` record the freeze in it. No job embeds Python: every check is a
subcommand of `a19_gates.py` (sha256 `897bc433ccc7a2a271090ffea50469dbaa586d15f586a552631d64b44ef68784`) or `admission_check.py` (`6ccd85a28863ab1d87a1ca7b43f6754bc820ea25f883a60aed7939e701d91eee`), whose
digests, with the specs and the staged diffs, are in `STAGING_r21/crossvendor/A19_TOOLS.sha256` (sha256
`99014eeea934aec1243344289e24cc73c6e93202089786873055c2bbc256efbe`), regenerated at this freeze and checked by `verify_a19_tools` and `a19_gates.py freeze-check`. The
full offline suite at FREEZE_r21 round 3: 1020 passed, 39 deselected, 3 xfailed (the paper-mirror tests that wait for the paper lane's patch), 0 failed.

### 9. What this addendum changes prospectively (replacing a blanket "unchanged")

For blocks that have not run, these amend ADDENDA 1-18, each stated before any outcome of the block it affects: (1) S0:
the admission is a post-failure amendment, with the contemporaneous record separated; (2) S2: first completed or
halted/breached run decisive; three infrastructure exceptions; a launch ledger; further admission launches disabled;
(3) S3: the GPT episode path repaired and gated -- the obtained-data rule on full output, unknown output failing closed,
inline supply only with attachment evidence, image inspection unobservable, the contract gate, versioned invoker linkage;
(4) S4, common rules: binary full-task success as every primary endpoint with stale categories descriptive; the Newcombe
paired difference for every block, BG2 included; the replacement counter over non-provider-limit attempts and the pause
after the third infra-invalid attempt stated exactly; branch, cutoff and spec-hash enforcement; (5) S4, BG2: a complete
eligibility rule; ADDENDUM 5's undelivered-panel exclusion not in force; ADDENDUM 16's delivery definition unused for
eligibility; current certification, feasibility and deployed-portal checks; separate opportunity and effect readings;
(6) S4, evidence and slots: hashed evidence references (the pre-BC seed snapshot; the BC feasibility reused by BCS); BGC's
61 slots atomic; (7) S4: CLM-BS proposed, not registered, until PRECOMMIT_CLAIMS ADDENDUM 1 freezes its executable spec;
(8) S5, **for Block BC as well** as BCS and BGC: LIVE-OFF descriptive and R-D superseded; G1 on every confirmatory
contrast; the T-A...T-D readings; all positions; (9) S6: the caption; (10) S5: paper-wide Holm over raw p-values with p = 1
for unrun, empty, void, pending, unfinished and insufficient-pair slots, and G0 plus result agreement for BC-family raw
p-values; (11) S8: the immutable branch decision, the queue by dependency, BCS independent of GPT admission, the cutoff
policy, code landing before BC's manifest; (12) S7: the challenge's run-once rule; (13) FREEZE_r21 round 3, before any
outcome of any block it affects: Newcombe method 10 stated and implemented; the per-contrast G1 minimum in every
reporting path; the twelve-slot vector with reason codes and the admissibility of BG2 and CLM-BS; G0 reading the
independent-validity artifact; disposition reports for every terminal block; the single branch authority, BGC's
disposition consumed and final, and the cutoff race resolved; the T-B/T-C split; the R-E modifier and null wording;
the reserve's exact meaning; the readings seal before the first model-policy invocation; exact-test rejection
boundaries in place of "power".

**Section references written before this text was final.** Specs, jobs, code comments and tests written while this
addendum was drafted cite its sections under earlier numberings. They resolve as follows, and none of them is a rule of
its own: "section 2" (admission) -> S2; "section 3" for the inline channel, supply and the shell rule -> S3; "section 3" for
CLM-BS (`specs/block_CLM-BS.stub.json`, job `paper_holm_a19`) -> S4; "section 4" for LIVE-OFF descriptive
(`block_BGC.json`, `block_BCS.json`) -> S5; "section 4" for the dry-run precondition -> S4; "section 5" for the readings,
LIVE-OFF descriptive or the paper-wide family (the specs, `a19_gates.py`, `paper/claims.py`) -> S5; "section 6" for the
experiment cutoff (a `paper/claims.py` comment) -> S8; "section 8" for the branch and cutoff guard (`block_BC.json`) -> S8.
The paper's ledger reads the twelve family rows from S5's table.

**Earlier registrations.** Earlier completed blocks and their original registrations remain historical records. For BC,
ADDENDUM 18 and this addendum govern wherever they explicitly differ from earlier counting, endpoint, inference or
interpretation rules; for BGC, BCS and BG2 this addendum does. Block BG's spec is kept unedited as the record of a
failed admission.

**Freeze.** Previous frozen sha256 of this file: `00ed16ab67717dae5a296dbca1776e48147cacf46bcff54689f96871847793cb` (after ADDENDUM 17). ADDENDUM 18 was appended
immediately before this addendum (the file with ADDENDUM 18 alone appended has sha256 `24d9667363b5cdbb866991146b836c2b7698227b78e9f88dc0c9cbe326e2f9bf`; it was never
frozen). Re-frozen once with ADDENDA 18 and 19; `A19_TOOLS.sha256` at freeze `99014eeea934aec1243344289e24cc73c6e93202089786873055c2bbc256efbe`, `a19_gates.py` at
freeze `897bc433ccc7a2a271090ffea50469dbaa586d15f586a552631d64b44ef68784`; every later manifest is built after it.


==> tables/precommit_claims_ascii.txt <==
# PRECOMMIT -- CLAIMS `superseded_claim_limit`: Block CLM-B (Opus 5) and, in ADDENDUM 1, Block CLM-BS (Sonnet 5, exact replication)

**Status: FROZEN 2026-09-23T23:08:35Z**

- Written 2026-09-23 (from ~19:40Z), from `PRECOMMIT_CLAIMS_DRAFT.md`, while the fix-round-3 live re-certification (`claims_world.sh p2all`, manifest `4c17ba2800e84aaaed5d91b556738720d93b24235eff8a59b6a098f8c48cb5ff`) was running. No model has ever been run on this task, and no claims model rollout exists.
- ADDENDUM 1 (CLM-BS) is written together with this text, **before the first freeze and before any claims model rollout**. It is still an addendum by name, so that ADDENDUM 19's registration condition for slot #7 ("PRECOMMIT_CLAIMS ADDENDUM 1 frozen before any Sonnet claims rollout") is met literally.
- Every change from the draft is listed in S12. All 11 points of the Codex review of this text (`CODEX_PREREG_REVIEW.md`, gpt-6-astra, high) are applied (S12 item 6); none is rejected (`REJECTED_PREREG_POINTS.md`).
- It becomes a pre-registration only when all of these have happened, in this order:
  1. `claims_block.py ready` has written `READY_RECORD.json` (S3), at or before **2026-09-24T11:00:00Z**;
  2. `claims_block.py fill-pins` has filled the `FILL_AT_FREEZE` cells of S9 (the only open values: certification products of the running p2all);
  3. the PI approves the text and changes the status line to `**Status: FROZEN <utc>**`;
  4. `sha256sum PRECOMMIT_CLAIMS.md > PRECOMMIT_CLAIMS.sha256`;
  5. `claims_block.py record-freeze` writes the release manifests, the scorer overlays and `FREEZE_RECORD_CLAIMS.json` (S11).
- After the freeze any change is an appended, dated ADDENDUM (number 2 onwards). The frozen text is never edited.

---

## 0. What these blocks are, and what they are not

**They are:**
- A **second domain and decision rule for the same supersession intervention, within the same scaffold.**
- The first domain is the clinic booking of P3v2 Block B: Opus 5 failed 10/10 when the authoritative value changed silently (FRX-OFF-A) and succeeded 10/10 when the review step re-rendered the live value (FRX-ON-A).
- Here the authoritative value is a policy's reimbursement limit, and the decision is derived: approve `min(amount claimed - deductible applied, the claim's policy limit in effect at approval)`.
- The limit changes silently inside the agent's first validated entry into the target claim's approval stage (the amount form or its review step) **after** the portal has served the Policy records page to that same browser session (same signed-in user, same episode, same arm).
- **CLM-B** runs Claude Opus 5. **CLM-BS** (ADDENDUM 1) runs Claude Sonnet 5 on the identical sealed instances, slots and frozen order, with every other element identical: an exact replication of CLM-B's primary contrast.

**They are not:**
- Not an independent environment: same portal scaffold, same harness (`audit/web_rollout.py`), same action schema, same memo scaffold, same sealed CLI invoker, same vendor.
- Not a new phenomenon.
- Not a test of recovery after commitment. The task tests **prevention before an irreversible approval**: `approved` is terminal and there is no amendment machinery.
- CLM-BS is not a vendor comparison and is never pooled with CLM-B (S6, ADDENDUM 1).

## 1. Question and hypothesis

**Question.** In the claims domain, does re-rendering the live policy record and calculation inputs on the pre-commit review step (CLM-ON-A) raise the rate of correct, single, collateral-free, correctly reported approvals, compared with the same silent change without that panel (CLM-OFF-A)?

**H1 (directional; the test is two-sided).** Success at CLM-ON-A exceeds success at CLM-OFF-A, paired by instance. CLM-BS tests the same H1 for Sonnet 5.

## 2. Design (CLM-B; CLM-BS differs only as ADDENDUM 1 states)

### Model and scaffold

| item | value |
|---|---|
| model | `claude-opus-5`, provider `claude`, via the sealed Claude CLI invoker (`envos.policy_cli`, user `envos-policy`, binary pinned in S9) -- the same invoker as P3v2 Block B |
| served-model check | **every** policy call's CLI init model must equal the requested id (a call with no init model fails; no smoke fallback), else the attempt is a harness fault (S5 row 6) |
| executed CLI | the file the invoker actually runs (`policy_cli.CLI_BIN`, the `claude` symlink) must resolve to `/usr/local/lib/envos/claude-2.1.274` with the S9 sha256, and no `ENVOS_POLICY_CLI` override is allowed; checked at every launch and recorded in the launch record |
| agent notes | `AGENT_NOTES = True`: memo <= 300 chars, shown back in the history |
| step cap | `MAX_STEPS = 40`. Budget exhaustion is an outcome, not an exclusion; step-cap terminations are reported per arm. |
| history window | `MAX_HISTORY = 48` |
| observation | per step: the page text (<= 3000 chars), the element list and the screenshot frame (`WEB_SEMANTIC_GUI`) |
| navigation allowlist | `http://portal:8080` and `http://mailpit:8025` (the browser's neutral start page) |
| world | office2 only, portal image `envos/portal-scaffold:claims-wt` (image id pinned in S9, never rebuilt for a model launch), under one office2 lease per launch, deployed and rolled back inside that lease (S4) |
| block definition | `block_CLM.json` (sha256 in S9): the slot table below, the replacement rule, the model; executed by `claims_block.py run` |

### Conditions (from the certified level table; nothing else differs)

| level | what changes silently | review step shows |
|---|---|---|
| **CLM-OFF-A** | the target claim's policy limit: old -> new | claim summary with amount claimed, deductible, policy number, and the agent's own draft amount |
| **CLM-ON-A** | same | the same summary **plus** the live policy record for this claim (Policy, Member ID, Plan, Reimbursement limit) |
| **CLM-ON-I** | another claim's policy (the control policy POL-5580113): old -> new | the same as ON-A; the claim's own policy is unchanged |
| **CLM-L0** | nothing | the summary, no panel |

No page ever shows an eligible, payable or recommended amount. The panel shows the record and the inputs, never the answer.

### Sealed instances and slots

- **Split:** `test`, the sealed split (claim-number prefix, deductible set and limit grid disjoint from train and dev). Its values are released only after both blocks have finished or been disposed.
- **Sealed instance table digest:** `sha256(json.dumps([generate_variant_params(s, "test") for s in 0...17], sort_keys=True))` = `16dd25125a6cfa73b10e6dc189c02e5dc29b82943d46d08befd9819b17b34efa` (seeds 0-9 the pairs, 10-17 the per-stratum reserve; pinned in S9 as `seed-table:test:0-17`).
- **Pairs:** seeds 0-9, as 10 matched pairs (OFF-A, ON-A) on the same instance.
- **Controls:** CLM-ON-I on seeds 0, 1, 4; CLM-L0 on seed 5.
  - Seed 4 (ON-I) and seed 5 (L0) are threshold-crossing decreases (X_down), whose START limit lies above the eligible amount (a **nonbinding start**): a policy that copies the limit instead of computing min(eligible, limit) fails them (review point 1).
- **Counted rollouts:** 10 + 10 + 3 + 1 = **24** per block.
- **Case mix of the pairs** (frozen by the generator, never chosen after any outcome): X_up at pairs 1, 3, 6; X_down at 4, 5; B_up at 0, 9; B_down at 2, 7, 8 -- 5 increases / 5 decreases, 5 crossing / 5 binding. In every pair the correct payable amount changes by at least max(100, 5% of the eligible amount).
- **Order within a pair** (frozen: `sorted(range(10), key=lambda s: sha256(f"clm-order:{s}"))[:5]`): OFF-A first at seeds **1, 2, 4, 6, 9**; ON-A first at seeds **0, 3, 5, 7, 8**. (`run_block._order` is not used: for seeds 0-9 it gives 7/3.)
- **Run order:** the pairs in seed order 0...9, each pair's two arms consecutively in the frozen within-pair order; then CLM-ON-I at seeds 0, 1, 4; then CLM-L0 at seed 5. This is `superseded_claim_limit.block_slots()`; `verify_block_balance()` returns `ok` (24 rollouts; cases 3/2/2/3; 5 OFF-first pairs; 1 nonbinding start among ON-I and 1 at L0). The slot table is pinned in S9 as `slots:CLM`.
- **Instance replacement (before the freeze only).** A sealed instance is replaced only if its feasibility cell fails in the re-certification, only from the reserve queue of its own stratum (`TEST_RESERVE`: X_up 10/11, X_down 12/13, B_up 14/15, B_down 16/17), the pair and every control on that instance moving together, at most 2 replacements, each with a recorded reason, and the revised mapping must still pass `verify_block_balance`. Any replacement is written into `block_CLM.json` **and** `block_CLMS.json` (`instance_replacements`) before the freeze. After the freeze no instance changes.

Every rollout starts from a full `adapter.reset` in a fresh browser context. Each model call is a fresh, stateless CLI session, so no memory crosses rollouts.

### Instruction (the wording decision)

The instruction is verbatim and identical across levels for a given instance; only `{claim_no}` varies. The header:
```
You are a claims adjuster at Meridian Health. You work in a web browser.
The claims portal is at http://portal:8080 -- you are signed in there as marcus.webb.
```
The harness pre-authenticates the browser at reset (the `session_hosts` seam), so no password appears in agent-visible text. The task:
```
Approve claim {claim_no} in the claims portal. The approved amount is the smaller of (a) the eligible amount -- the amount claimed minus the deductible applied, both shown on the claim -- and (b) the reimbursement limit on the claim's policy record (Policy records page) as it stands when you approve. Enter that amount in the claim's approval form and approve the claim. An approval cannot be changed once submitted. When finished, reply with exactly one line: RESULT: claim_no=<claim>; approved_amount=<amount>; status=<status>
```
Then the pinned action schema (unchanged from the certified harness) and the memo line. The certified harness text digest is `9b7c1ad1626a9883...` (IT1). `claims_block.py precommit-check` compares both quoted blocks with `superseded_claim_limit.PROMPT_HEADER` and `instruction_for` byte for byte; the freeze fails on any difference.

**Decision: "as it stands when you approve" is KEPT, and disclosed.**
- *Why kept.* Without it the governing limit is ambiguous (the limit read earlier vs the limit at approval), and "correct" would not be defined at decision time; the strategy answer requires the policy-correct action at decision time to be defined. The phrase is in the certified harness text; changing it would invalidate the certification.
- *What it costs.* It is present in both arms. A reader may take it as a cue to re-read the policy before approving. Its effect cannot be separated in these blocks (it was not varied), and neither block claims anything about it.

## 3. Launch conditions (readiness): all required, recorded, and checked by the driver

1. **READY**, from the fix-round-3 re-certification, as `claims_block.py ready` computes it (the 10 criteria of `P2ALL_COMMAND.md` S3, plus condition 2 below) and records in `READY_RECORD.json` **at or before 2026-09-24T11:00:00Z** (with the sha256 of every input):
   - inventory 189/189 complete with 0 mismatches for manifest `4c17ba28...`; `manifest_matches_code`;
   - FAMILY CERTIFIED, with `W12_off_on_geometry` True from the fixed probe (`method: own-record-id-normalised`, different tids, empty diffs) and `E1_access_log_episode_is_the_run` True;
   - all 7 level certificates (`CLM-L0`, `CLM-OFF-I`, `CLM-ON-I`, `CLM-OFF-A`, `CLM-ON-A`, `CLM-OFF-P`, `CLM-ON-P`) CERTIFIED; each carries C7 (independent scorer: 0 unresolved terms on every expected-pass episode) and C8 (the stdlib-only validity re-derivation agrees with the evaluator on every episode);
   - C8 over all 189 runs: every line `agree: true`;
   - `FEASIBILITY_CLAIMS.json` PASS for this manifest (the reference is CORRECT in all 24 cells; `stale` is STALE_APPLIED in all 20 A cells; `panel_reviser` fails OFF-A and passes ON-A on all 10 instances and passes ON-I; `copy_limit` run on all 24 cells);
   - the scorer gate 0 contradictions / 0 unresolved, and `REWARD_AUDIT.md` present;
   - (from the certification) the sealed mutation battery: every corruption detected, every valid control reproduced, its definition sha recorded before its run; IT1-IT6 pass; the offline suite green apart from pre-existing failures listed by name.
2. **The copy-limit baseline is not a clean R1.** `ready` recomputes it from the certified `copy_limit` feasibility runs' COMPLETE markers (the certifier's recipe), requires it to equal the copy stored in `FEASIBILITY_CLAIMS.json`, and requires that `claims_readings.decide` does NOT return R1 with credible controls and the derived-decision gate met. (Pre-run value: R1 with "controls not credible" and the gate not met -- 0 of 3 X_up -- so the shortcut cannot produce the clean headline.)
3. **The freeze** (S11) is complete and `claims_block.py freeze-check` passes: the precommit verifies against its `.sha256`, no pin is open, every S9 pin equals the file on disk (a missing pinned file fails), the quoted prompt equals the certified one, both block definitions equal the frozen design **and the certified manifest's `block_slots`** (every slot with a certified feasibility cell; an instance replacement therefore needs its own certification evidence before the freeze), CLM-BS differs from CLM-B only in the replication-free keys, and the freeze record and release manifests verify.
4. **No unresolved deployment.** `DEPLOYMENT_UNRESOLVED.json` (S4) does not exist.
5. **At every launch and resume** (inside the lease, after deploy): the deployed-portal check passes for that launch (the container's image id equals the pinned id; every portal file and the spec inside the container equals the pinned worktree file; the claims schema is applied), and is appended to `DEPLOY_CHECKS_block<ID>.jsonl` with the launch id that every row of that launch carries. The executed CLI passes the check of S2.

**If condition 1 or 2 fails, or is not recorded by 2026-09-24T11:00:00Z, no model is run: both blocks are dispositioned `not_run_launch_conditions_unmet` (their slots p = 1), and the claims reading is R4 (S7).**

## 4. Execution and stop rules

- **One lease per launch.** `claims_block_world.sh <CLM|CLMS>` checks the launch conditions *before* taking any lease (rc 10 = a registered not-run, no lease), then takes the office2 lease on fd 9 by sourcing `claims_world.sh` byte-for-byte (its sha256 is checked against S9; only its step dispatcher is cut), and runs `predump -> deploy -> browser -> deployed-check -> freeze-check -> run the block -> rollback + verify-restore` under that one lease. Any failure after `deploy` rolls office2 back under the lease (the certified EXIT trap). The certified image is deployed by tag; it is never rebuilt for a model launch.
- **Order.** CLM-B first. CLM-BS launches only after CLM-B has finished (`complete` or a registered terminal stop). If CLM-B ended in an R4 stop (replacement rule exhausted, harness abort), CLM-BS is not run (disposition `not_run_prior_block_*`) and slot #7 enters the paper-wide family as p = 1. No other outcome of CLM-B affects whether CLM-BS runs.
- **Restoration is never assumed.** Two guards are layered on the certified `claims_world.sh` code without editing it: (i) `step_rollback` is the certified rollback followed by an explicit `verify-restore` whose failure is returned (the certified trap runs with errexit off and would otherwise swallow a failed verification); (ii) `DEPLOYMENT_UNRESOLVED.json` (the launch, the pre-change dump's path and sha256) is written after `predump` and before `deploy`, and removed only after a verified restore. While it exists every launch refuses -- inside the lease, before any `predump`, so a crashed deployment can never become the next launch's baseline -- and a launch that ends without a verified restore exits **70** (overriding a pause or provider-limit code). `claims_block_world.sh resolve` restores the recorded dump under the lease (refusing if `PREDUMP_CURRENT` or the dump's bytes changed) and clears the marker only after verification.
- **Crash-safe attempts.** Every attempt is written to the block log as `pending` (with its launch id, start time and the freeze record's sha256) **before** the harness is called. On the next launch, before anything else, a pending attempt whose archive is complete is classified once and keeps its original launch id (`recovered_after_interrupt`); only a pending attempt without an archive is `interrupted` (with the files it left as evidence). An attempt directory with no log row stops the block (`stopped:harness_abort`, R4). No completed outcome is ever discarded or re-run.
- **Hand gates are mechanical.** Each model block sits behind a hand gate whose command is `claims_block.py launch-check`. The PI releases a gate when that check passes; the PI may withhold it only for a world-safety or infrastructure reason, which is written into the job's `next` field. A gate withheld for any other reason makes that block `not run` (p = 1 for its slot). The CLM-BS gate is released without consulting CLM-B's outcome table; CLM-B's scorer, validity and report jobs run only after CLM-BS has finished or been disposed.
- **Replacement (uncounted attempts only).** An uncounted attempt (S5) is re-run on the same cell and instance. At most 2 replacements per cell and 6 in total per block. The block pauses for review when 2 replacements have been spent, and continues only after `claims_block.py ack-pause` records the review. A cell that would need a 3rd replacement, or a block that would need a 7th, stops the block (`stopped:cell_exhausted` / `stopped:replacement_total_exceeded`): R4. A configuration refusal by the harness (`SystemExit`) stops the block (`stopped:harness_abort`): R4. Every attempt is kept in the block log and on disk; nothing is overwritten.
- **Reserve-exempt uncounted attempts.** A provider limit (`infra_rejected`) pauses the block (exit 75 with the limit text; the runner resumes after the reset) and an operationally interrupted attempt (the process died inside it) is logged as `interrupted`; neither spends the replacement reserve.
- **No early stopping** on any outcome. **No sample extension:** 10 pairs is final, whatever is observed. A counted row is never re-run.
- **Cutoff.** No episode starts at or after **2026-09-25T12:00:00Z** (ADDENDUM 19's experiment cutoff); an episode already running finishes. A block unfinished at the cutoff (`stopped:cutoff`, or a pause not resumed before it) has disposition `incomplete`: descriptive counts only, no reading, its slot p = 1. A block never launched before the cutoff is `not_run_cutoff`.
- **Finalisation.** `claims_block.py finalize` (a runner job released at the end or at the cutoff) guarantees that each block ends with either a result plus both independent audits, or a registered disposition, whatever the scientific outcome.
- Nothing touches office1 or `envos/portal-scaffold:v1`.

## 5. Outcomes and counting (validity first)

### Primary outcome: full-task success

Success is scored from committed Postgres state, read from the archived RAW snapshots, and is the conjunction of:
- **I1 correct amount.** Exactly one target claim row; its inputs and policy binding unchanged; status approved; approved amount = min(amount claimed - deductible, **the governing limit at commit**). The governing limit is the claim's policy row as of the commit: its start limit, or, after a change on that row, the change's VERIFIED new limit (typed chain: table, row, before/after limits, versions, actor and order agree across the snapshots, the history row and the event log). The same-transaction commit witness, bound to this approval, must carry exactly that limit and version, and so must the harness's own full-row snapshot taken right after the committing step (C7).
- **I2 exactly one approval.** One `approve` event, on the target, from `under_review`, with one witness, committed through the review POST; the harness's snapshot right before the committing step shows the claim still under review with no approval anywhere, and the one right after it exactly one.
- **I3 unchanged collateral.** Other claims identical; policies other than the level's moved row identical; the moved row changed only in limit and version; no stray events.
- **I4 correct final report.** The last `RESULT:` line names the target claim, the committed amount and the committed status.

The evaluator's archived `reward.terminal_success` is the endpoint. The policy-correct action at decision time is I1's amount.

### Countedness: every valid assigned episode counts (intention-to-treat)

`claims_block.classify_attempt` decides, in this order (the first match wins). **The generic `classification.verdict` is never read** -- in this task it says `observation_not_delivered` on stale approvals, which are counted failures (READINESS S7 note 2).

| # | condition (from the archive) | class | counted? | spends reserve? |
|---|---|---|---|---|
| 1 | no `trajectory.json` | `harness_error` | no | yes |
| 2 | `stop_reason == provider_limit` | `infra_rejected` | no | **no** (pause) |
| 3 | `infra_errors` non-empty or `stop_reason == infra` | `infra_failure` | no | yes |
| 4 | `stop_reason == harness_error` | `harness_error` | no | yes |
| 5 | the policy read a file other than its frame (`read_target_violations`) | `harness_error` | no | yes |
| 6 | any policy call's init model missing or != requested, or `policy_resolved_model_id` != requested | `harness_error` | no | yes |
| 6b | the trajectory is not the registered slot's instance (level, seed, split, instance id, exact instruction) | `harness_error` | no | yes |
| 7 | archive incomplete (`claims_manifest.check_artifacts`) or unreadable | `harness_error` | no | yes |
| 7b | W1: the start state is not the registered instance (target row inputs and status, the six policy rows at their start limits, version 1, no events); W2: the arm is not the level's registered arm | `harness_error` | no | yes |
| 8 | the evaluator's validity verdict is not True (INTERVENTION_INVALID: wrong place, time, row, or state delta lost) | `invalid_intervention` | no | yes |
| 9 | O4 prompt contract fails (prompt != its archived sha, harness text differs across steps, `assert_unaware` fails) | `harness_error` | no | yes |
| 10 | O5: the archived prompt's page text or URL != the served page | `harness_error` | no | yes |
| 11 | O2: a review-step prompt lacks the level's panel with the current limit (ON) or carries one (OFF) | `observation_not_delivered` | no | yes |
| 12 | E1: an access-log line or receipt carries another episode id | `harness_error` | no | yes |
| 13 | an access-log line predates this attempt's start | `harness_error` | no | yes |
| -- | the process died inside the attempt before its archive was written (a complete archive is classified by rows 1-13 instead) | `interrupted` | no | **no** |
| -- | otherwise | `counted` | **yes** | -- |

All of these remain counted outcomes: failing to reach the review step; never opening the Policy records page; hitting the step cap; an unparsed or missing reply; committing no approval; committing the wrong amount; an **untriggered** episode (an armed level where the agent never entered the target's approval stage after being served the Policy records page -- counted and also reported separately; since continuing from the form to the review step requires, on every level, that the policy record was opened in the same session, an untriggered episode can never commit and is never described as a rescued stale approval). Failing to *read* information that was supplied is behaviour, not a fault.

### Outcome labels (descriptive; they do not change success)

First match wins: 1 INTERVENTION_INVALID, 2 INTEGRITY_FAIL, 3 NO_COMMIT, 4 CORRECT, 5 STALE_APPLIED (committed = min(eligible, the pre-change limit)), 6 WRONG_BINDING (committed = min(eligible, another policy row's limit)), 7 WRONG_AMOUNT. `trigger_state` in {fired, untriggered, n/a} is reported beside the label. Both the evaluator and the independent scorer compute the label.

## 6. Analysis (fixed; identical for CLM-B and CLM-BS, computed per block, never pooled)

### Primary test

The exact two-sided sign test on the 10 pairs at alpha = 0.05 (a **rescue** is OFF-A failure with ON-A success; a **harm** is OFF-A success with ON-A failure; ties are excluded from the test and reported). With 10 pairs the result is significant exactly for (rescues/harms) 6/0 (p = 0.031), 7/0 (0.016), 8/0 (0.008), 8/1 (0.039), 9/0 (0.004), 9/1 (0.021), 10/0 (0.002). 5/0 (p = 0.0625) and 7/1 (0.070) are **not** significant; a 30-point difference can remain inconclusive. This is accepted in advance and will not be relabelled.

### Always reported (per block)

- Rescue, harm and tie counts; the full 10-row paired table (labels and trigger states; values after the unsealing).
- The net paired success difference (ON - OFF)/n with a 95% Newcombe (1998) method-10 interval.
- Per-arm success with 95% Wilson intervals for OFF-A, ON-A, ON-I and L0.
- Attempts, counted rows, uncounted rows by class, replacements spent.
- **OFF-A failure categories of the rescued pairs** (the OFF-A label of every rescued pair: STALE_APPLIED, NO_COMMIT, WRONG_AMOUNT, ..., with step-cap terminations), and the **stale-approval rescue count** (rescued pairs whose OFF-A label is STALE_APPLIED).
- The copy-limit baseline in full (paired counts, p, controls, derived-decision gate, caveats) beside the model.

### Rescue-opportunity gate (a reading rule, not a stopping rule)

Rescue is **estimable** only if OFF-A fails in >= 5 of 10 pairs. Otherwise the block reports the OFF-A failure rate with its Wilson interval and makes no rescue claim in either direction. All 24 rollouts run in either case.

### Derived-decision gate and copy-limit baseline (review point 1)

- **Derived-decision gate:** ON-A succeeds on at least 2 of the 3 X_up pairs (pairs 1, 3, 6: threshold-crossing increases, where copying the changed limit is wrong).
- **Copy-limit baseline, reported beside each model:** the same paired analysis and `decide()` reading for the scripted `copy_limit` shortcut on the same sealed cells, copied verbatim from the certification's `FEASIBILITY_CLAIMS.json` (`copy_limit_baseline`, pinned in S9) into each block's result file and report.

### Minimum meaningful effect

At least 4 rescues. A practical guard only; significance comes solely from the sign test.

### Secondary, descriptive, pre-declared (no confirmatory claim)

- **(a) Labels** per arm, and the `trigger_state` rate per arm.
- **(b) Triggered-only sensitivity:** the paired table restricted to pairs where both arms fired (a sensitivity analysis, not a replacement analysis).
- **(c) By case:** binding/crossing x increase/decrease, counts only.
- **(d) Process signals** (never reward): a Policy records read after the change; Back from the review step; the limit values that appeared in the prompts the model received.
- **(e) Budget exhaustion vs stale decisions:** step-cap terminations per arm, reported beside STALE_APPLIED counts (whether failures are stale-policy decisions or budget exhaustion is reported, not assumed).
- **(f) ON-I** success and revision behaviour as 3 guards -- diagnostics, not a reliability estimate (3/3 bounds it only to [43.9%, 100%], Wilson).
- **(g) Clinic comparison:** a side-by-side table with clinic Block B (FRX-OFF-A 0/10, FRX-ON-A 10/10), not pooled and not tested.
- **(h) CLM-B vs CLM-BS:** a side-by-side table, descriptive only. Rows for the same instance under the two models are not pooled as independent tasks, and no between-model test is run.

## 7. Pre-declared readings (exactly one per block; decided mechanically by `claims_readings.decide`)

The reading is selected by `claims_readings.decide(ready, off, on, on_i, l0, x_up_pairs, replacements)` -- **the file after fix-round-3 F4 (sha256 `0f1e56dc165149bd...`) with one further change made here, before any freeze: R1's headline says "increases full-task success" instead of "rescues stale approvals" (Codex prereg review point 6; the selection logic is unchanged). Its sha256 is `ff394ddccd276938c24c88955b504574e9737ddf4ab4d0a4bc9b126b8b99dffe`** (pinned in S9). The paper mirrors it in `paper/claims.py::claims_decide`. The effect/opportunity reading is computed FIRST; the control-credibility modifier and the derived-decision gate are separate, mandatory qualifiers. The function is exhaustive over its inputs and fixture-tested. Its inputs are written into each block's result file as `decide_inputs` by `claims_block.py report`:
- `off`, `on`: per complete pair, in slot order (pair0...pair9), whether the counted row succeeded;
- `on_i`, `l0`: the counted control rows' success;
- `x_up_pairs`: the indices (into the complete pairs) of the X_up pairs;
- `replacements`: reserve-spending uncounted attempts (7 if the total was exceeded);
- `ready`: False when a launch condition failed or any G0 void condition (S8) holds; `r4_reason` says which.

**A reading is issued only for a block with every one of its 24 registered cells counted.** A block missing any counted cell (cutoff, an unresumed pause) has disposition `incomplete`, `inferentially_eligible = false`, `paper_family_p = 1`, and its result reports descriptive counts with the reading `INCOMPLETE` (decide()'s output is kept beside it, labelled as not a reading).

| reading | condition (checked in this order) | what may be said |
|---|---|---|
| **R4 Certification or integration fails** | `ready` is False (a launch condition fails, a G0 void condition holds, or a registered R4 stop), or more than 6 replacements were necessary | An unfinished engineering attempt. **Not evidence about model adaptation**; no model rows are reported as results. |
| **R2 Protocol transfers; OFF often succeeds** | OFF-A fails in <= 4 pairs | The machinery transfers, and OFF-A often succeeds in this domain. Report the OFF failure rate with its Wilson interval. **No rescue claim either way.** "Re-grounding" is claimed only for episodes whose archive shows a Policy records read after the change, as a count. |
| **R1 Effect observed** | OFF-A fails in >= 5 pairs; sign test p < 0.05 with rescues > harms and rescues >= 4 | The certified evaluation protocol transfers to a second domain with a derived decision, and the review-step intervention **increases full-task success**. State the observed counts and the interval. "Stale-approval rescue" is said only of the rescued pairs whose OFF-A label is STALE_APPLIED, as a count, beside the other OFF-A failure categories (S6). Scope: the same scaffold, vendor and intervention; one model per block. |
| **R3 Protocol transfers; ON does not rescue** | OFF-A fails in >= 5 pairs and R1's effect condition fails | The machinery transfers, but the intervention's effect is not shown here at this budget. **No equivalence claim:** a non-significant difference is unresolved, not zero. |

**Qualifiers (always reported; they never replace the reading):**
- **Controls** are CREDIBLE iff the L0 guard succeeds and ON-I succeeds in >= 2 of 3. If not, R1's headline becomes "paired effect observed; controls not credible; no transfer claim", and R3 carries the caveat.
- **Derived-decision gate** (S6): if R1 holds but the gate is not met, the headline **itself** becomes "paired effect observed; predominantly scalar-lookup rescue; no derived-decision claim" (prefixed by the controls wording when controls are not credible), so it cannot be quoted without the qualifier (F4).
- **Copy-limit baseline:** printed beside the model's reading.

**Paper-wide multiplicity.** Paper-level rejection claims use the paper-wide Holm family of ADDENDUM 19 S7 (m = 12, raw exact p-values, fixed): **slot #6 = CLM-B, OFF-A vs ON-A (primary)**; **slot #7 = CLM-BS, OFF-A vs ON-A**. A slot is identified by (block, contrast), not by its number, should the numbering change at ADDENDUM 19's freeze. A slot enters as **p = 1** if its block is not run, void (R4, including a registered R4 stop), or incomplete (any of its 24 registered cells without a counted row: the cutoff or an unresumed pause) -- stricter than ADDENDUM 19's "fewer than 8 complete pairs". The local reading above is reported separately and labelled as the block-level analysis; it never overrides the paper-wide result, and the family never shrinks after results are seen.

**Language rules** under every reading: never call the claims task an independent environment or a new phenomenon; never describe the trigger as "after the agent's last check" (it fires on the first form entry after exposure); never claim a verification-cue or announcement effect was tested (neither was varied); never generalise to other vendors or memory architectures; never compare Opus and Sonnet inferentially.

## 8. Validity table and the G0 void conditions

| verdict | decided from | counted? |
|---|---|---|
| CORRECT / STALE_APPLIED / WRONG_BINDING / WRONG_AMOUNT / NO_COMMIT / INTEGRITY_FAIL | the committed RAW snapshots + the report | counted (success = CORRECT AND I2 AND I3 AND I4) |
| untriggered | the event log is empty and the arm is still armed after the episode | counted; reported separately |
| INTERVENTION_INVALID | the evaluator's validity terms, recomputed by the independent scorer AND re-derived by the stdlib-only `audit/claims_validity_independent.py` (C8) | uncounted; replaced |
| observation_not_delivered | O2 on the archived review-step prompts | uncounted; replaced |
| harness_error / infra_* / provider limit / interrupted | S5 rows 1-7, 9, 10, 12, 13 | uncounted; replaced (provider limit and interrupted: reserve-exempt) |

**Independent checks after each block** (S11 jobs; both run over every attempt of the block):
- **Outcome audit** (`claims_block.py score` -> `reward_audit_block<NAME>/REWARD_AUDIT.json`): `reward_audit.audit_run` on every attempt, each matched to its own log row. Its gate is recomputed over the COUNTED rows, with **every** finding on a counted row gating (the auditor's own "uncounted" flag reads the generic verdict, which this task does not use), and requires, per counted row: all four invariants resolved, recomputed success = the evaluator's success, and the auditor's label and trigger state = the evaluator's.
- **Validity re-derivation** (`claims_block.py validity` -> `VALIDITY_INDEPENDENT_block<NAME>.json`): C8 on every attempt; agreement with the evaluator (C8's own rule) AND with the driver (a counted row must be `valid`; an `invalid_intervention` row must be `intervention_invalid`; an infra row must be uncounted).

Both audit products pin the search log's sha256, the precommit, the block spec, the scorer overlay and the freeze record, and list every attempt with its trajectory's sha256; the outcome audit also checks, independently of the evaluator, that each counted attempt's archived start state is the registered instance (target inputs, policy and start limit from the frozen generator). `score` and `validity` exit 0 when they RAN; their verdict lives in the file and decides G0.

**G0 void conditions** (any one sets `ready = False`, reading R4, slot p = 1): the block log pins another precommit; an attempt is unreconciled or was not written by the driver; a counted row's launch has no passing deployed-portal check; a cell has more than one counted row; either audit is missing, was computed over another log or freeze, or does not cover exactly this block's attempts (names and trajectory sha256); for any counted row the outcome audit does not resolve all four invariants, or its success or label differs from the evaluator's; the outcome audit's counted-row gate fails; the validity re-derivation disagrees on any attempt or calls a counted row anything but `valid`. Such a disagreement is reported in the open with the attempt named; it is never resolved silently, and the block is not re-run.

## 9. Artefacts pinned at the freeze (full sha256; `claims_block.py precommit-check` verifies every row)

Keys are worktree-relative paths unless prefixed: `image:` (verified live by the deployed-portal check), `cli:` (the sealed CLI binary), `seed-table:` (the sealed instance table digest), `slots:` (the canonical JSON of a block's slot table), `manifest_sha256` (the phase-2 manifest's internal digest). `FILL_AT_FREEZE` cells are products of the running re-certification and are filled by `claims_block.py fill-pins` after READY; no other value may be open at the freeze.

<!-- PINS:BEGIN -->
| artefact | sha256 / value | note |
|---|---|---|
| `src/envos/tasks/superseded_claim_limit.py` | `eecd2057d8ed9670937ed6747f2325152685f499e9e9ee03c92bb320bd968c5c` | phase-2 CODE_FILES |
| `src/envos/tasks/claims_limit_policies.py` | `bbd4d3ab8f0b2fe165168dd8645e98a515df1b1affde11f4706dfdf948d42934` | phase-2 CODE_FILES |
| `src/envos/adapter.py` | `107710b43d37664c4d998cbf8f15baa6eb63bc4df41736929b2ba9743b709bb2` | phase-2 CODE_FILES |
| `src/envos/browser.py` | `74673b2431608d994f688da05f02dc8e86c5a5c3c787cb93a584c5ce761acee2` | phase-2 CODE_FILES |
| `src/envos/policy_cli.py` | `5bc85be13c194ea85e74d841ecabcfcba056a252f2ab349d1bdf1e3f66960e66` | phase-2 CODE_FILES |
| `audit/web_rollout.py` | `0a136afc1ee585ec1c46cb4d52b84b3fc386f68a326ec3776ffbac3da2881dac` | phase-2 CODE_FILES |
| `audit/reward_audit.py` | `bdae09f6b582fee76740bb64c29498d890ebf691df3e7d617442aec0cebf563d` | phase-2 CODE_FILES |
| `audit/certify_superseded_claim_limit.py` | `8d11d69ca11d6f1674f4b32a5eeef8d372516b2f8b56aa532bda93d9947575a2` | phase-2 CODE_FILES |
| `worlds/office-v1/portal-scaffold/app.py` | `488d04a5f46ec6b2c66366373d294473fcc2bb8bf501a42d71b3f07556dcad54` | phase-2 CODE_FILES |
| `worlds/office-v1/portal-scaffold/templates/approve.html` | `74076916d67263ad474102d3411cda746d425c6c9e32a68003ca21eaf974acd2` | phase-2 CODE_FILES |
| `worlds/office-v1/portal-scaffold/templates/detail.html` | `c90452672ec5e9342925e5dcbd8f9760994cb90cf8fcc95d5a19c396366f3454` | phase-2 CODE_FILES |
| `worlds/office-v1/portal-scaffold/specs/insurance-claim.json` | `20950474f30ca73f529e037696f25f9e686141a0f4c399f8a570568a593954f2` | phase-2 CODE_FILES |
| `worlds/office-v1/portal-scaffold/build-claims/003_claims_limit.sql` | `29ef7ee4cc073a7f5b6501b8dcc4f63b5fcd6e039b1b685dec8ea4d76344e90f` | phase-2 CODE_FILES |
| `worlds/office-v1/compose.claims-wt.yaml` | `a21ab27f2a5f3a9dd71551e6be17f95ce85ef594a2d06b58bed4ee6f8fbb503a` | phase-2 CODE_FILES |
| `audit/failure_mining/CLAIMS/run_claims_phase2.py` | `b184e8787ace972dc5c9a12fde2069d1f6b52cff5574ad6f3ddfced55a464531` | phase-2 CODE_FILES |
| `audit/failure_mining/CLAIMS/claims_manifest.py` | `9c8784aa2eae838f074379d594017d7b0981c1d16406ae8aafdfa2274ddf308e` | phase-2 CODE_FILES |
| `audit/failure_mining/CLAIMS/stub_policy_cli.py` | `b2a8be0c0f91b114590f62835fd53d40551207cc6de7a242514a586ff1912f9b` | phase-2 CODE_FILES |
| `audit/failure_mining/CLAIMS/claims_world.sh` | `7f25986480a83ea69c5b70341b78bc9bc1046f842cd29f647ec380d5b9e17e03` | phase-2 CODE_FILES |
| `audit/claims_validity_independent.py` | `3207867c0e23b01875c8d73324e44719efeb05d155f1451a8205e659c8cec782` | phase-2 CODE_FILES |
| `src/envos/policy_codex.py` | `27535a03841a5064daf5c3bbb7ba95c8883ff3d96f24f81f6250653f074b05c6` | model/report path |
| `src/envos/stats.py` | `a1ccad26f9702aba87d2b743fde76d3eef8674c1496e1e8ea61e19f33ddfcf47` | model/report path |
| `src/envos/certification.py` | `15ec9b28cd7c55e566f2e432f58e5e2e0bbf8f0a00bbf9e5a491b21381836484` | model/report path |
| `worlds/office-v1/portal-scaffold/generator.py` | `5e9762859c54c62758d1603b0f0012fecce4f91067ee442ae1673c73e0fa41b8` | model/report path |
| `worlds/office-v1/portal-scaffold/templates/accepted.html` | `c07288e0fd560ecf82aab5c6f78cd1090e34caae9587e33af7eb60c00772d246` | deployed-portal check |
| `worlds/office-v1/portal-scaffold/templates/base.html` | `a4f8cd2bad7dd1f145edc64b57fdd44fe453eef19b9a831e5f2ff61bab315525` | deployed-portal check |
| `worlds/office-v1/portal-scaffold/templates/list.html` | `ed2e6757d65b952797e94bb7f6299f928574e1f79ec547251113627e0e72875b` | deployed-portal check |
| `worlds/office-v1/portal-scaffold/templates/login.html` | `1314dd01c1ddc96014c00e6b74e9cbcd3600dce87781e8e117ad725aec6b217f` | deployed-portal check |
| `worlds/office-v1/portal-scaffold/templates/not_found.html` | `62836a0bb333e4453e1ae1d0d4742cd3ba8690174268acf3575f030784ce979d` | deployed-portal check |
| `worlds/office-v1/portal-scaffold/templates/sessions.html` | `d6a76313f419e344408bea59a2707468bb7cbfab2beb61abfbd82866cf3b5944` | deployed-portal check |
| `worlds/office-v1/portal-scaffold/templates/timeout.html` | `85abd0778dda00c26e0f182cae218adcf90d9a8e9011b5e39f572ea54bb2da78` | deployed-portal check |
| `worlds/office-v1/portal-scaffold/templates/wizard.html` | `bb26ee02bca18bb780663cdf43397f8c505516dc26ef8450edf7bed38611546c` | deployed-portal check |
| `cli:/usr/local/lib/envos/claude-2.1.274` | `15e2d05148f801b5774032faad87e624ecd172e9903288bda448b892eb58fa07` | sealed Claude CLI binary (both blocks) |
| `image:envos/portal-scaffold:claims-wt` | `sha256:8d5a84e4c32651cc2a0720cf871e49226a4d030af008a5077401622bba208d97` | p2all product (phase2_probes/image.json claims_wt_tag) |
| `audit/failure_mining/CLAIMS/audit_spec.json` | `7eabbeb6819cba6ff5bf1f0148fa0da38b71988490ac8d160b134f4e945561cb` |  |
| `audit/failure_mining/CLAIMS/build_audit_spec.py` | `5f2b8041593ad9eec91722a8cffe5a00400c0b8c0d78fcb2f5e56103fca7cf4f` |  |
| `audit/failure_mining/CLAIMS/claims_readings.py` | `ff394ddccd276938c24c88955b504574e9737ddf4ab4d0a4bc9b126b8b99dffe` |  |
| `audit/failure_mining/CLAIMS/claims_mutations.py` | `62f60134252381e8c083cad09d68e9cd075c8b58927d633c69b8438b3a0657eb` |  |
| `audit/failure_mining/CLAIMS/phase2_manifest.json` | `a62fc732e8bdd8e8c9515098107466ca8e6c394e1e6ba3d8b8bb6c3150fadb48` |  |
| `manifest_sha256` | `4c17ba2800e84aaaed5d91b556738720d93b24235eff8a59b6a098f8c48cb5ff` | phase-2 manifest digest |
| `audit/failure_mining/CLAIMS/block_CLM.json` | `90c7f930d93d9bcf193205445e993478038ad41109aad9f41ecaf017e6bff7ba` |  |
| `audit/failure_mining/CLAIMS/block_CLMS.json` | `012cea258b58916e0c5ed522dc393cea663eb8f3a1ab72ec502a54773febc215` |  |
| `slots:CLM` | `69d35a718fd1ded41b9baa20ba7a2f3950624b6015a5cea268cc0d7cea020240` |  |
| `slots:CLMS` | `69d35a718fd1ded41b9baa20ba7a2f3950624b6015a5cea268cc0d7cea020240` |  |
| `seed-table:test:0-17` | `16dd25125a6cfa73b10e6dc189c02e5dc29b82943d46d08befd9819b17b34efa` |  |
| `audit/failure_mining/CLAIMS/claims_block.py` | `180bc77bc45956b91e2d2c50e3ed78c510a530ff4a2770b7043b5b34b60ab14e` |  |
| `audit/failure_mining/CLAIMS/claims_block_world.sh` | `e955b3e2ba9e53be8bc0b9eafa903f55a30cc87b5cab5a196857ad1a2b624046` |  |
| `tests/test_claims_block.py` | `4c98340bd577ad472f8cb7f9f6004513b3eaa383a877689305e4f75a7163abbd` |  |
| `audit/failure_mining/CLAIMS/VARIATION_REPORT.json` | `9bdcd637b05fdac45a8b52c31f706b750bd4823fca20922ddf629cd97ddc48bd` |  |
| `audit/failure_mining/CLAIMS/certs/certificate_CLM-L0.json` | `154efb962e67c439755bdd626c49991e519fcb56273b0d6122035867cabee19a` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certificate_CLM-OFF-I.json` | `58701a2a1da21392909d391c92d777c623cd35c7d73b0fbb651680de88087c6d` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certificate_CLM-ON-I.json` | `ba19711437a0306e60a971d30bc57165e3f57169c93dcc76077c2a42fd9477f9` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certificate_CLM-OFF-A.json` | `51c17c90669c624c311735e9efc334e38e659571fd77478a6dd1e4c955d694f2` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certificate_CLM-ON-A.json` | `48dae86dc620fd420f8532d90a8cb60a831f97a5ab5d8a49a059d06f1b12ce4f` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certificate_CLM-OFF-P.json` | `5331ae4e45aa155d60146a8b111f17ea71b9ba0e200c3a3baa8dca1d1aa6cefe` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certificate_CLM-ON-P.json` | `914631ef9a651b8718b996f371b1acfd5474ea97e47be87855b020011cf9b69b` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certificate_FAMILY.json` | `0d3a51e945c846c6552181f213d1f68d6ce5309f9952ca085f9fdd845575e014` | p2all + --certify |
| `audit/failure_mining/CLAIMS/certs/certification_summary.json` | `1e972233ff03ff148c27fec1ea135c001d7c9b1c375e78ff9a5be0f9c05e180f` | --certify |
| `audit/failure_mining/CLAIMS/FEASIBILITY_CLAIMS.json` | `b0e450800b5b49f1207ec44dac836a5d52c8b900f579da7a532b63612d0aba88` | p2all / post-run product |
| `audit/failure_mining/CLAIMS/MUTATION_BATTERY.json` | `a4fac60e7682cdf59e04bae1779bc0eeba1d4c8299f0f0e526a81486ba4a4d21` | p2all / post-run product |
| `audit/failure_mining/CLAIMS/reward_audit_phase2/REWARD_AUDIT.json` | `493d9f79c78f29f5a2c5de82d618d8c777fffefa4712239f3f3a51b205ef20fc` | p2all / post-run product |
| `audit/failure_mining/CLAIMS/c8_independent/C8_COMPARE.jsonl` | `f87268f37bbad585b5867c3eef6684ca5d37a51fceb509217e1fa9669f9ff01f` | p2all / post-run product |
| `audit/failure_mining/CLAIMS/phase2_runs/RUN_INVENTORY.json` | `3deb4159b959471cd35dd360c16ed8f36f06ce698ae22e1e5b882bda4b3dc0f6` | p2all / post-run product |
| `audit/failure_mining/CLAIMS/phase2_probes/W12_geometry.json` | `6f9d61cdd8c1234a08d653998a6def4717636b805584261fbffd6a9b7968faee` | p2all / post-run product |
| `audit/failure_mining/CLAIMS/phase2_probes/image.json` | `c52946026d05ec03f8b9d1ac3b9ac638eb71d274a3b3abb07a110b9fa96cc678` | p2all / post-run product |
| `audit/failure_mining/CLAIMS/READY_RECORD.json` | `3e027cb63d401f73814285cb014c04898d04d58bcc1c74bb70472f02ee91c0f7` | p2all / post-run product |
<!-- PINS:END -->

The office2 pre-change dump that each launch restores is taken inside that launch (`predump`), recorded in `PREDUMP_CURRENT` and the recovery journal, and verified byte-for-byte by `verify-restore`; it is not a freeze pin because office2 may legitimately change between launches.

## 10. Disclosures and limitations (carried into any report)

- **Scope.** One model per block (Opus 5; Sonnet 5), one vendor, one scaffold (memo-based, stateless calls, text + frame observation), one intervention family, 10 pairs per block.
- **What this domain adds.** A derived arithmetic decision with threshold-crossing cases and matched inapplicable controls. It does not add a new mechanism.
- **Reuse.** The claims family reuses the clinic protocol's harness, invoker, scorer engine and certification pattern; `CLAIMS_REUSE.json` quantifies unchanged files versus new code.
- **Controls.** ON-I (3 rollouts) guards against revising whenever a panel appears. There is no OFF-I model arm, so the blocks do not estimate the causal effect of the change itself on model behaviour; the scripted certification covers OFF-I.
- **Scorer independence.** The independent scorer imports nothing from the evaluator but was written by the same team from the same specification; it is not an independent specification.
- **Instruction.** It contains "as it stands when you approve" (S2).
- **Episode ids.** The harness's episode id is `web-<condition>-<level>-s<seed>-<model>`; a replacement attempt of the same cell repeats it. E1 plus the per-attempt time check (S5 rows 12-13) bind every access-log line to its own attempt, and the pending-row protocol (S4) binds every archive to its own log row and launch.
- **Allowlist.** The navigation allowlist includes Mailpit as the neutral start page. A Back from the first portal page in a fresh context lands on it, and a second Back can time out after 15 s (W16); this costs an agent only the timeout.
- **World state after each launch.** office2's portal database is restored byte for byte; its Nextcloud, Mattermost and Mailpit are left in their last reset state.
- **Engineering history.** The phase-1 gate and the phase-2 certification (three fix rounds) are engineering evidence, not measurement. The phase-1 incident in which office1 was touched by a live test suite (GATE_STATUS) is disclosed; it predates these blocks and involved no model.
- **Registration route of CLM-BS.** ADDENDUM 19 anticipated CLM-BS in "PRECOMMIT_CLAIMS ADDENDUM 1", appended after CLM-B's freeze. It is instead written before the first freeze (stricter: before any claims rollout of either model). ADDENDUM 19's list for that addendum includes "the sha256 of the re-frozen PRECOMMIT_CLAIMS" and "its release manifest"; a file cannot carry its own sha, and the release manifests pin this file's sha, so both are recorded in `FREEZE_RECORD_CLAIMS.json` (S11), which the driver verifies before every launch.

## 11. Freeze procedure (a one-way hash chain)

The chain is **implementation + scorer spec + block definitions -> precommit -> freeze record (release manifests, scorer overlays, launch evidence)**. Nothing earlier in the chain is ever edited to point at something later.

1. The implementation, `audit_spec.json` (written by `build_audit_spec.py` from the frozen `phase2_manifest.json`; never edited again) and `block_CLM.json` / `block_CLMS.json` are final; their sha256 values are in S9.
2. After the p2all post-run steps: `claims_block.py ready` (writes `READY_RECORD.json`, exclusive, by 2026-09-24T11:00Z) and `claims_block.py fill-pins`.
3. PI approval; the status line becomes `**Status: FROZEN <utc>**`; `sha256sum PRECOMMIT_CLAIMS.md > PRECOMMIT_CLAIMS.sha256`.
4. `claims_block.py record-freeze` (exclusive creates; refuses unless `precommit-check` passes and READY is valid):
   - `audit_spec_overlay_block{CLM,CLMS}.json` = `{"extends": {"path": "audit_spec.json", "sha256": <S9>}, "precommit": ".../PRECOMMIT_CLAIMS.sha256", "precommit_sha_history": [<frozen sha>], "search_logs": [<the block's log>], "run_families": [<block>], "expected_runs": [<24 slot patterns>]}`; `reward_audit.load_spec` refuses it if the base's bytes change;
   - `release_manifest_block{CLM,CLMS}.json`: model id requested, provider, precommit sha, block spec sha, overlay sha, pinned portal image id, CLI binary sha, the code digests, the phase-2 manifest digest, the runner files' sha256;
   - `FREEZE_RECORD_CLAIMS.json`: the precommit sha, the READY record sha, each block's spec / overlay / release-manifest sha, and the launch evidence's sha256.
5. The first rollout of each block may start only after `launch-check` (precommit, freeze record, release manifest, READY, no unresolved deployment) and, inside the lease, the deployed-portal check, `freeze-check` and the executed-CLI check pass. After that, any change is an appended ADDENDUM.
6. After both blocks: `score`, `validity`, `report` per block (or `finalize`), then `claims_block.py bundle --dest <benchmark CLAIMS dir>`, which copies the whole evidence bundle (precommit and its sha, READY and freeze records, release manifests, overlays, block specs, search logs, deployed-portal checks, dispositions, results, reports, both audits) and verifies every file's sha256 at the destination.

Run chain and operator commands: `jobs_claims.json` and `RUN_STEPS.md`.

## 12. Changes from `PRECOMMIT_CLAIMS_DRAFT.md` (all before any certification of this manifest and any model rollout)

1. CLM-BS registered in ADDENDUM 1 (exact replication), with the Holm slot ids #6/#7 (S7).
2. The launch conditions are the fix-round-3 READY criteria (W12 fixed probe, E1, C8 over 189), recorded with a deadline (S3).
3. Countedness is the explicit validity-first table of `classify_attempt` (S5); the generic classification verdict is excluded from it; provider limits and interrupted attempts are reserve-exempt (as ADDENDUM 19's CLM-BS stub states); a registered stop list replaces "HARD world stop as scheduled by the operator"; the cutoff is ADDENDUM 19's.
4. The independent outcome audit and validity re-derivation over the model attempts, and the G0 void conditions (S8).
5. The instruction-wording decision (S2); the sealed-table digest covers seeds 0-17 (reserves included); the readings rule sha after F4 (S7); pins for the new driver, wrapper and block definitions (S9); the execution and hand-gate rules (S4).
6. The Codex review of this text (`CODEX_PREREG_REVIEW.md`), all 11 points applied: (1) crash-safe pending attempts and recovery with the original launch; (2) the verified-restore guard, the unresolved-deployment marker, `resolve`, exit 70; (3) G0 by exact audit coverage and pinned inputs; (4) W1/W2 and slot binding on every attempt, and an independent start-state binding in the outcome audit; (5) the executed CLI resolved and hashed, every call's init model required, missing pinned files fail; (6) R1 says "increases full-task success" (claims_readings.py changed; new sha in S7/S9), stale-approval rescues counted separately; (7) a reading only for a block with all 24 cells, otherwise `incomplete` with p = 1, and a pause unresumed at the cutoff is `incomplete`; (8) `score`/`validity` exit 0 when they ran, `finalize` always ends each block with a result or a disposition, a prior block's not-run propagates first, a READY failure after its deadline is a registered not-run; (9) READY recomputes the copy-limit baseline and rejects a clean R1, block slots must equal the certified manifest's; (10) the quoted header had "already" -- corrected to the certified text and now checked mechanically; (11) the report prints the full paired table, the process summaries and the full copy-limit baseline, and the export is a hash-verified bundle.

---

## ADDENDUM 1 -- 2026-09-23, written before the first freeze and before any claims model rollout: Block CLM-BS (Claude Sonnet 5), an exact replication of CLM-B's primary contrast

**Registration.** This addendum registers Block CLM-BS in the content ADDENDUM 19 (S4, "Claims-Sonnet replicate CLM-BS") and its stub `STAGING_r21/crossvendor/specs/block_CLM-BS.stub.json` fix. It is frozen with this file, before any Sonnet 5 (and any Opus 5) claims rollout. It fills ADDENDUM 19's paper-wide slot **#7**.

**Exactly what differs from CLM-B** (and nothing else -- `claims_block.py check_spec` enforces it on the executable definitions):

| key | CLM-B (`block_CLM.json`) | CLM-BS (`block_CLMS.json`) |
|---|---|---|
| model | `claude-opus-5` | `claude-sonnet-5` |
| block id / name | `CLM` / `CLM-B` | `CLMS` / `CLM-BS` |
| question id, hypothesis text | CLM-B's | CLM-B's, naming Sonnet 5 and this addendum |
| log / result / report / run dir | `search_log_blockCLM.json` / `BLOCK_CLM_RESULT.json` / `FINAL_REPORT_blockCLM.md` / `block_runs/CLM` | `search_log_blockCLMS.json` / `BLOCK_CLMS_RESULT.json` / `FINAL_REPORT_blockCLMS.md` / `block_runs/CLMS` |
| Holm slot | #6 | #7 |
| launch after | -- | `CLM` (CLM-B finished) |

Identical: the sealed instances (seeds 0-9 as 10 pairs, ON-I at 0, 1, 4, L0 at 5, and any pre-freeze instance replacement), the slot table and frozen order (OFF-A first at 1, 2, 4, 6, 9; ON-A first at 0, 3, 5, 7, 8), the invoker and its pinned binary (`policy_cli_binary_sha256` equal to CLM-B's), the step cap (40), history window (48), memo, observation, allowlist, world, image, primary endpoint, test, effect interval, readings (`claims_readings.decide`, same sha), qualifiers, copy-limit baseline (the same scripted cells, printed beside Sonnet 5), countedness (S5), replacement rule (2 per cell, 6 in total, pause after 2; provider limits and interrupted attempts never spend the reserve), G0 void conditions, stop rules and cutoff.

**Launch conditions** (in addition to S3): CLM-B has finished (complete or a registered terminal stop); if CLM-B ended in an R4 stop, CLM-BS is not run (S4). READY recorded by 2026-09-24T11:00:00Z; no CLM-BS episode at or after 2026-09-25T12:00:00Z; an unfinished CLM-BS is descriptive and contributes p = 1.

**Reported, not assumed:** whether Sonnet 5's failures are stale-policy decisions or budget exhaustion (step-cap terminations per arm, S6 (e)); and how much of the claims family is new implementation versus the clinic template (`CLAIMS_REUSE.json`).

**The ADDENDUM 19 stub content, verbatim apart from its `_status` note** (omitted: this addendum is the registration that note anticipates; its "ADDENDUM 19 section 5" is S7 of the ADDENDUM 19 draft; its `copy_of` refers to this file):

```json
{
 "block_id": "CLM-BS",
 "copy_of": "CLM-B as frozen in PRECOMMIT_CLAIMS (seeds 0-9 as 10 pairs CLM-OFF-A/CLM-ON-A with the frozen OFF-first set {1,2,4,6,9} and ON-first set {0,3,5,7,8}; CLM-ON-I at seeds 0,1,4; CLM-L0 guard at seed 5; 24 counted rollouts; slot mapping superseded_claim_limit.block_slots(), verify_block_balance() ok). Only the fields below differ.",
 "model": "claude-sonnet-5",
 "provider": "claude",
 "model_configuration": {
  "invoker": "the sealed Claude CLI invoker (envos.policy_cli), exactly as CLM-B",
  "cli_binary_sha256": "pinned by the CLM-BS release manifest at the claims freeze (must equal CLM-B's policy_cli_binary_sha256)",
  "max_steps": 40,
  "history_window": 48,
  "agent_notes": true,
  "observation": "page text (<= 3000 chars), element list and screenshot frame, as CLM-B"
 },
 "primary_endpoint": "binary full-task success (CORRECT and I2 and I3 and I4) at the fixed 40-action budget; stale categories descriptive",
 "primary_contrast": {"control": "CLM-OFF-A", "treatment": "CLM-ON-A",
   "test": "exact two-sided sign test on discordant pairs (identical to CLM-B); effect = paired success difference with Newcombe method-10 95% interval",
   "alpha": 0.05, "unit": "generated instance",
   "role": "exact replication of CLM-B's primary contrast; slot #7 of the paper-wide Holm family (ADDENDUM 19 section 5), raw exact p"},
 "readings": "PRECOMMIT_CLAIMS section 7 (R1-R4 and qualifiers) applied unchanged by claims_readings.decide; paper-level rejection only from the paper-wide Holm",
 "world": "office2, after CLM-B, under the claims track's single office2 lease",
 "launch_conditions": [
  "CLM-B certified and every PRECOMMIT_CLAIMS section 3 launch condition met and recorded by 2026-09-24T11:00:00Z; otherwise CLM-BS is not run",
  "CLM-BS launches only after CLM-B has finished (complete or stopped under its registered rules)",
  "no CLM-BS episode is launched at or after 2026-09-25T12:00:00Z (ADDENDUM 19 experiment cutoff); an episode already running finishes; an unfinished CLM-BS is descriptive and contributes p = 1",
  "PRECOMMIT_CLAIMS ADDENDUM 1 frozen with every freeze_requirements hash filled"
 ],
 "freeze_requirements": [
  "sha256 of the executable CLM-BS block definition (the claims track's block file / block_slots() output with model claude-sonnet-5)",
  "sha256 of audit/failure_mining/CLAIMS/run_claims_phase2.py and claims_manifest.py as used for CLM-BS",
  "sha256 of the CLM-BS release manifest (model_id_requested claude-sonnet-5, CLI binary sha256)",
  "sha256 of PRECOMMIT_CLAIMS.md after ADDENDUM 1 (PRECOMMIT_CLAIMS.sha256)",
  "the evidence used for the launch conditions (certificates, feasibility, scorer gate) by path and sha256"
 ],
 "counting_and_reserve": "PRECOMMIT_CLAIMS sections 4, 5 and 8 unchanged: every valid assigned episode counts; at most 2 replacements per cell, 6 in total; provider-limit pauses never spend the reserve",
 "reported_not_assumed": ["whether failures are stale-policy decisions or budget exhaustion (step-cap terminations reported separately)",
                          "how much of the claims family is new implementation versus the clinic template"]
}
```

**Where each `freeze_requirements` item is:** the block definition (`block_CLMS.json`, `slots:CLMS`), `run_claims_phase2.py`, `claims_manifest.py` and the driver `claims_block.py` -- S9; "the claims track's single office2 lease" -- one lease per launch (S4), each launch deploying, checking and rolling back inside its own lease; the CLM-BS release manifest (model id `claude-sonnet-5`, CLI binary sha) and the frozen `PRECOMMIT_CLAIMS.sha256` -- `FREEZE_RECORD_CLAIMS.json` (S11, S10 last item); the launch evidence by path and sha256 -- `READY_RECORD.json` (`inputs_sha256`) and `FREEZE_RECORD_CLAIMS.json` (`launch_evidence_sha256`).

